Small Language Models: Survey, Measurements, and Insights

Small language models (SLMs), despite their widespread adoption in modern smart devices, have received significantly less academic attention compared to their large language model (LLM) counterparts, which are predominantly deployed in data centers and cloud environments. While researchers continue to improve the capabilities of LLMs in the pursuit of artificial general intelligence, SLM research aims to make machine intelligence more accessible, affordable, and efficient for everyday tasks. Focusing on transformer-based, decoder-only language models with 100M-5B parameters, we survey 70 state-of-the-art open-source SLMs, analyzing their technical innovations across three axes: architectures, training datasets, and training algorithms. In addition, we evaluate their capabilities in various domains, including commonsense reasoning, mathematics, in-context learning, and long context. To gain further insight into their on-device runtime costs, we benchmark their inference latency and memory footprints. Through in-depth analysis of our benchmarking data, we offer valuable insights to advance research in this field.

==> figs-innovation/SLM_Survey_Table.csv <==
Model,Model All,Parameters,Param(B),ParamP(B),Release Date (Year.Month),Release Date (Year),Release Date (Year.Months),affiliation,Link (paper or huggingface),Attention Type (MHA/MQA/GQA/etc),Layer Number,Hidden Size,Head Num,Activation,Vocabulary Size,Vocab(w),Vocab,FFN type (MLP/LlamaMLP),FFN ratio,FFN ratio new,Norm(Layer Norm/RMS Norm),"Architecture Innovation (e.g., weights sharing, etc)",Training Tokens,Training Tokens(B),Training Datasets (unk -> closed dataset),Training Datasets,GPU-hours,Max Context Window,"Training Innovations (e.g., Distillation)",Commonsense reasoning/understanding,Problem solving,Math,MixMatric,In-context Learning
OPT-125M,facebook/opt-125m,125M,0.125,0.5,22.05,2022,22.01-06,Facebook     ,https://huggingface.co/facebook/opt-125m,MHA,12,768,12,ReLU,50272,5,≤50k,Standard,4,4,Layer Norm,none,180B Token Dataset,180,"RoBERTa, The Pile, PushShift.io Reddit","RoBERTa, The Pile, PushShift.io Reddit",,2048,,0.40330891430100174,0.2939773037630773,0.019,0.348643109,
OPT-125M,facebook/opt-350m,350M,0.35,0.5,22.05,2022,22.01-06,Facebook     ,https://huggingface.co/facebook/opt-350m,MHA,24,1024,16,ReLU,50272,5,≤50k,Standard,4,4,Layer Norm,none,180B Token Dataset,180,"RoBERTa, The Pile, PushShift.io Reddit","RoBERTa, The Pile, PushShift.io Reddit",,2048,,0.41397459998536906,0.30746496119248734,0.015333333,0.360719781,
OPT-2.7B,facebook/opt-2.7b,2.7B,0.27,0.5,22.05,2022,22.01-06,Facebook     ,https://huggingface.co/facebook/opt-2.7b,MHA,32,2560,32,ReLU,50272,5,≤50k,Standard,4,4,Layer Norm,none,180B Token Dataset,180,"RoBERTa, The Pile, PushShift.io Reddit","RoBERTa, The Pile, PushShift.io Reddit",,2048,,0.4718290255748334,0.4062225475593449,0.024333333,0.439025787,
OPT-1.3B,facebook/opt-1.3b,1.3B,1.3,1,22.05,2022,22.01-06,Facebook     ,https://huggingface.co/facebook/opt-1.3b,MHA,24,2048,32,ReLU,50272,5,≤50k,Standard,4,4,Layer Norm,none,180B Token Dataset,180,"RoBERTa, The Pile, PushShift.io Reddit","RoBERTa, The Pile, PushShift.io Reddit",,2048,,0.4489786977209106,0.3765542415709661,0.022,0.41276647,
Galactica-125M,facebook/galactica-125m,125M,0.125,0.5,22.11,2022,22.07-12,Facebook     ,https://huggingface.co/facebook/galactica-125m,MHA,12,768,12,GELU,50000,5,≤50k,Standard,4,4,Layer Norm,none,450B/106B Dataset,450,closed dataset,,,2048,,0.3966410279781424,0.311034022,0.019333333,0.353837525,
Galactica-1.3B,facebook/galactica-1.3b,1.3B,1.3,1,22.11,2022,22.07-12,Facebook     ,https://huggingface.co/facebook/galactica-1.3b,MHA,24,2048,32,GELU,50000,5,≤50k,Standard,4,4,Layer Norm,none,450B/106B Dataset,450,closed dataset,,,2048,,0.42972719135376486,0.402132265,0.028666667,0.415929728,
BLOOM-560M,bigscience/bloom-560m,560M,0.56,0.5,22.11,2022,22.07-12,BigScience   ,https://huggingface.co/bigscience/bloom-560m,MHA,24,1024,16,GELU Tanh,250880,25,>200k,Standard,4,4,Layer Norm,none,350B Dataset,350,WuDaoCorpora,WuDaoCorpora,,2048,,0.40277299396556165,0.32298484,0.016333333,0.362878917,
BLOOM-1B1,bigscience/bloom-1b1,1.1B,1.1,1,22.11,2022,22.07-12,BigScience   ,https://huggingface.co/bigscience/bloom-1b1,MHA,24,1536,16,GELU Tanh,250880,25,>200k,Standard,4,4,Layer Norm,none,350B Dataset,350,WuDaoCorpora,WuDaoCorpora,,2048,,0.428118598,0.3593767378915064,0.024,0.393747668,
BLOOMZ-1B1,bigscience/bloomz-1b1,1.1B,1.1,1,22.11,2022,22.07-12,BigScience   ,https://huggingface.co/bigscience/bloomz-1b1,MHA,24,1536,16,GELU Tanh,250880,25,>200k,Standard,4,4,Layer Norm,none,350B Dataset & 0.5B Finetune,350,WuDaoCorpora,WuDaoCorpora,,2048,,0.434554381,0.3344127132507441,0.020333333,0.384483547,
BLOOMZ-560M,bigscience/bloomz-560m,560M,0.56,0.5,22.11,2022,22.07-12,BigScience   ,https://huggingface.co/bigscience/bloomz-560m,MHA,24,1024,16,GELU Tanh,250880,25,>200k,Standard,4,4,Layer Norm,none,350B Dataset & 0.36B Finetune,350,WuDaoCorpora,WuDaoCorpora,,2048,,0.4241245157639775,0.3086482218874575,0.012333333,0.366386369,
Pythia-410M,EleutherAI/pythia-410m,410M,0.41,0.5,23.03,2023,23.01-06,EleutherAI   ,https://huggingface.co/EleutherAI/pythia-410m,MHA,24,1024,16,GELU,50304,5,≤50k,Standard,4,4,Layer Norm,none,300B/207B Dataset,300,The Pile,The Pile,,2048,,0.42236839186775155,0.35428525247152415,0.018333333,0.388326822,
Pythia-160M,EleutherAI/pythia-160m,160M,0.16,0.5,23.03,2023,23.01-06,EleutherAI   ,https://huggingface.co/EleutherAI/pythia-160m,MHA,12,768,12,GELU,50304,5,≤50k,Standard,4,4,Layer Norm,none,300B/207B Dataset,300,The Pile,The Pile,,2048,,0.3971187304404128,0.29676108803870566,0.023666667,0.346939909,
Pythia-1B,EleutherAI/pythia-1b,1B,1,1,23.03,2023,23.01-06,EleutherAI   ,https://huggingface.co/EleutherAI/pythia-1b,MHA,16,2048,8,GELU,50304,5,≤50k,Standard,4,4,Layer Norm,none,300B/207B Dataset,300,The Pile,The Pile,,2048,,0.4391897616795198,0.3718107301998688,0.024666667,0.405500246,
Pythia-1.4B,EleutherAI/pythia-1.4b,1.4B,1.4,1,23.03,2023,23.01-06,EleutherAI   ,https://huggingface.co/EleutherAI/pythia-1.4b,MHA,24,2048,16,GELU,50304,5,≤50k,Standard,4,4,Layer Norm,none,300B/207B Dataset,300,The Pile,The Pile,,2048,,0.4515981152524496,0.3950810544217184,0.024,0.423339585,
Pythia-2.8B,EleutherAI/pythia-2.8b,2.8B,2.8,3,23.03,2023,23.01-06,EleutherAI   ,https://huggingface.co/EleutherAI/pythia-2.8b,MHA,32,2560,32,GELU,50304,5,≤50k,Standard,4,4,Layer Norm,none,300B/207B Dataset,300,The Pile,The Pile,,2048,,0.4745200104093684,0.42091012861480187,0.024666667,0.44771507,
Cerebras-GPT-111M,cerebras/Cerebras-GPT-111M,111M,0.111,0.5,23.03,2023,23.01-06,Cerebras     ,https://huggingface.co/cerebras/Cerebras-GPT-111M,MHA,10,768,12,GELU,50257,5,≤50k,Standard,4,4,Layer Norm,none,2.2B/371B Dataset,2.2,The Pile,The Pile,,2048,Maximal Update Parameterization (µP),0.3985193686023088,0.26197499636213645,0.013666667,0.330247182,
Cerebras-GPT-256M,cerebras/Cerebras-GPT-256M,256M,0.256,0.5,23.03,2023,23.01-06,Cerebras     ,https://huggingface.co/cerebras/Cerebras-GPT-256M,MHA,14,1088,17,GELU,50257,5,≤50k,Standard,4,4,Layer Norm,none,5.1B/371B Dataset,5.1,The Pile,The Pile,,2048,Maximal Update Parameterization (µP),0.40752859976291816,0.2906337730091724,None,0.349081186,
Cerebras-GPT-590M,cerebras/Cerebras-GPT-590M,590M,0.59,0.5,23.03,2023,23.01-06,Cerebras     ,https://huggingface.co/cerebras/Cerebras-GPT-590M,MHA,18,1536,12,GELU,50257,5,≤50k,Standard,4,4,Layer Norm,none,11.8B/371B Dataset,11.8,The Pile,The Pile,,2048,Maximal Update Parameterization (µP),0.40610391965762194,0.3091130972394746,0.018333333,0.357608508,
Cerebras-GPT-1.3B,cerebras/Cerebras-GPT-1.3B,1.3B,1.3,1,23.03,2023,23.01-06,Cerebras     ,https://huggingface.co/cerebras/Cerebras-GPT-1.3B,MHA,24,2048,16,GELU,50257,5,≤50k,Standard,4,4,Layer Norm,none,26.3B/371B Dataset,26.3,The Pile,The Pile,,2048,Maximal Update Parameterization (µP),0.4195949441210137,0.3460961752544626,0.018333333,0.38284556,
Cerebras-GPT-2.7B,cerebras/Cerebras-GPT-2.7B,2.7B,2.7,3,23.03,2023,23.01-06,Cerebras     ,https://huggingface.co/cerebras/Cerebras-GPT-2.7B,MHA,32,2560,32,GELU,50257,5,≤50k,Standard,4,4,Layer Norm,none,53.0B/371B Dataset,53,The Pile,The Pile,,2048,Maximal Update Parameterization (µP),0.43581390624597566,0.3751688275751184,0.025666667,0.405491367,
LaMini-GPT-774M,MBZUAI/LaMini-GPT-774M,774M,0.774,1,23.04,2023,23.01-06,MBZUAI       ,https://huggingface.co/MBZUAI/LaMini-GPT-774M,MHA,36,1280,20,GELU Tanh,50258,5,≤50k,Standard,4,4,Layer Norm,none,"
",,closed dataset,,,1024,Distillation,0.4613248111509908,0.3776879817137882,0.018,0.419506396,
LaMini-GPT-1.5B,MBZUAI/LaMini-GPT-1.5B,1.5B,1.5,2,23.04,2023,23.01-06,MBZUAI       ,https://huggingface.co/MBZUAI/LaMini-GPT-1.5B,MHA,48,1600,25,GELU Tanh,50258,5,≤50k,Standard,4,4,Layer Norm,none,"
",,closed dataset,,,1024,Distillation,0.4889008138689614,0.417691761,0.017666667,0.453296288,
Phi-1.5,microsoft/phi-1_5,1.3B,1.3,1,23.09,2023,23.07-12,Microsoft  ,https://huggingface.co/microsoft/phi-1_5,MHA,24,2048,32,GELU Tanh,51200,5,≤50k,Standard,4,4,Layer Norm,none,150B/26B Dataset,150,closed dataset,,32xA100-40G*8days,2048,,0.5826252800231556,0.5720886943097728,None,0.577356987,
Phi-1,microsoft/phi-1,1.3B,1.3,1,23.09,2023,23.07-12,Microsoft  ,https://huggingface.co/microsoft/phi-1,MHA,24,2048,32,GELU Tanh,51200,5,≤50k,Standard,4,4,Layer Norm,none,54B/7B Dataset,54,closed dataset,,8 A100*6days,2048,,0.3681939631119856,0.27931778300580884,0.022666667,0.323755873,
StableLM-zephyr-3B,stabilityai/stablelm-zephyr-3b,3B,3,3,23.11,2023,23.07-12,StabilityAI,https://huggingface.co/stabilityai/stablelm-zephyr-3b,MHA,32,2560,32,SiLU,50304,5,≤50k,Gated,2.7,2.75,RMS Norm,none,400B/100B Dataset,400,"Falcon RefinedWeb extract, RedPajama-Data, The Pile, StarCoder","RefinedWeb, RedPajama, The Pile, StarCoder",64 A100-80G,1024,,0.6292983635093926,0.5338538262737792,0.296333333,0.581576095,
Qwen,Qwen,1.8B,1.8,2,23.11,2023,23.07-12,Alibaba,https://huggingface.co/Qwen/Qwen-1_8B,MHA,24,2048,16,SiLU,151936,15,150k~200k,Gated,5,>4,RMS Norm,dynamic NTK-aware interpolation; LogN-Scaling; window attention,2200B/2200B Dataset,2200,closed dataset,,,8192,,0.5413025360048237,0.4910581139459918,0.1845,0.516180325,
Phi-2,microsoft/phi-2,2.7B,2.7,3,23.12,2023,23.07-12,Microsoft  ,https://huggingface.co/microsoft/phi-2,MHA,32,2560,32,GELU Tanh,51200,5,≤50k,Standard,4,4,Layer Norm,none,1400B/250B Dataset,1200,closed dataset,,96xA100-80G*14Days,2048,,0.6396376339295174,0.6658064580833533,0.268333333,0.652722046,
TinyLlama-1.1B,TinyLlama/TinyLlama-1.1B-intermediate-step-1431k-3T,1.1B,1.1,1,23.12,2023,23.07-12,TinyLlama    ,https://huggingface.co/TinyLlama/TinyLlama-1.1B-intermediate-step-1431k-3T,GQA,22,2048,32,SiLU,32000,3.2,≤50k,Gated,2.75,2.75,RMS Norm,none,3000B,3000,"SlimPajama, StarCoder","SlimPajama, StarCoder",16*A100-40G*90d,2048,,0.46278690564437774,0.40886390798301825,0.026,0.435825407,
MobileLLaMA-1.4B,mtgv/MobileLLaMA-1.4B-Base,1.4B,1.4,1,23.12,2023,23.07-12,Meituan,https://huggingface.co/mtgv/MobileLLaMA-1.4B-Base,GQA,24,2048,16,SiLU,32000,3.2,≤50k,Gated,2.75,2.75,RMS Norm,none,1300B,1300,RedPajama v1,RedPajama-v1,,2048,,0.4519731920859205,0.4047563334022784,0.021333333,0.428364763,
StableLM-2-zephyr-1.6B,stabilityai/stablelm-2-zephyr-1_6b,1.6B,1.6,2,24.01,2024,24.01-06,StabilityAI  ,https://huggingface.co/stabilityai/stablelm-2-zephyr-1_6b,MHA,24,2048,32,SiLU,100352,10,100k~150k,Gated,2.75,2.75,RMS Norm,none,2000B,2000,"Falcon RefinedWeb extract, RedPajama-Data, The Pile, StarCoder, CulturaX","RefinedWeb, RedPajama, The Pile, StarCoder, CulturaX",92k,4096,,0.5970204844773325,0.5151239490774924,0.231,0.556072217,
Qwen 1.5-0.5B,Qwen 1.5,0.5B,0.5,0.5,24.02,2024,24.01-06,Alibaba,https://huggingface.co/Qwen/Qwen1.5-0.5B,MHA,24,1024,16,SiLU,151936,15,150k~200k,Gated,3,3,RMS Norm,mixture of sliding window attention and full attention,2400B,2400,closed dataset,,,32000,,0.46914097356943324,0.42949667281308307,0.073333333,0.449318823,
Qwen 1.5-1.8B,Qwen 1.5,1.8B,1.8,2,24.02,2024,24.01-06,Alibaba,https://huggingface.co/Qwen/Qwen1.5-1.8B,MHA,24,2048,16,SiLU,151936,15,150k~200k,Gated,3,3,RMS Norm,mixture of sliding window attention and full attention,2400B,2400,closed dataset,,,32000,,0.5565065178944251,0.4981422786718504,0.186333333,0.527324398,
Qwen 1.5-4B,Qwen 1.5,4B,4,4,24.02,2024,24.01-06,Alibaba,https://huggingface.co/Qwen/Qwen1.5-4B,MHA,40,2560,20,SiLU,151936,15,150k~200k,Gated,3,3,RMS Norm,mixture of sliding window attention and full attention,4000B,4000,closed dataset,,,32000,,0.6217040770819489,0.5904057492043817,0.217666667,0.606054913,
MobiLlama-1B,MBZUAI/MobiLlama-1B,1B,1,1,24.02,2024,24.01-06,MBZUAI       ,https://huggingface.co/MBZUAI/MobiLlama-1B,GQA,22,2048,32,SiLU,32000,3.2,≤50k,Gated,2.75,2.75,RMS Norm,shared FFN,1259B,1259,"RedPajama-v1, Amber dataset uses RefinedWeb to replace common_crawl subset of RedPajama-v1","RedPajama-v1, RefinedWeb",,2048,,0.4676336545025897,0.40131655250916354,None,0.434475104,
MobiLlama-0.5B,MBZUAI/MobiLlama-05B,0.5B,0.5,0.5,24.02,2024,24.01-06,MBZUAI       ,https://huggingface.co/MBZUAI/MobiLlama-05B,GQA,22,2048,32,SiLU,32000,3.2,≤50k,Gated,2.75,2.75,RMS Norm,shared FFN,1259B,1259,"RedPajama-v1, Amber dataset uses RefinedWeb to replace common_crawl subset of RedPajama-v2","RedPajama-v1, RefinedWeb",26..6k(7d),2048,,0.44128476773462205,0.3679364962584417,None,0.404610632,
Gemma-2B,google/gemma-2b,2B,2,2,24.02,2024,24.01-06,Google ,https://huggingface.co/google/gemma-2b,MQA,18,2048,8,GELU,256000,25,>200k,Gated,8,>4,RMS Norm,none,3000B,3000,closed dataset,,512 TPU-V5e,8192,,0.5453290860104331,0.5498431176054166,0.133,0.547586102,
MINICPM-1B-SFT-BF16,openbmb/MiniCPM-1B-sft-bf16,1B,1,1,24.04,2024,24.01-06,OpenBMB      ,https://huggingface.co/openbmb/MiniCPM-1B-sft-bf16,GQA,52,1536,24,SiLU,73440,7,50k~100k,Gated,2.5,<2.75,RMS Norm,none,"
",,closed dataset,,,128k,,0.5786006652448227,0.5434731807245381,None,0.561036923,
OpenELM-270M,apple/OpenELM-270M,270M,0.27,0.5,24.04,2024,24.01-06,Apple        ,https://huggingface.co/apple/OpenELM-270M,GQA,16,1280,12-20,SiLU,32000,3.2,≤50k,Gated,0,<2.75,RMS Norm,Layer-wise scaling,1500B,1500,"RefinedWeb, deduplicated PILE, a subset of RedPajama, and a subset of Dolma v1.6","RefinedWeb, The Pile, RedPajama, Dolma",128*A100*3d,2048,,0.4330385542360417,0.3527958832951137,None,0.392917219,
OpenELM-450M,apple/OpenELM-450M,450M,0.45,0.5,24.04,2024,24.01-06,Apple        ,https://huggingface.co/apple/OpenELM-450M,GQA,20,1536,12-24,SiLU,32000,3.2,≤50k,Gated,0,<2.75,RMS Norm,Layer-wise scaling,1500B,1500,"RefinedWeb, deduplicated PILE, a subset of RedPajama, and a subset of Dolma v1.7","RefinedWeb, The Pile, RedPajama, Dolma",128*H100*3,2048,,0.4577673492456106,0.3762858648915779,None,0.417026607,
OpenELM-1.1B,apple/OpenELM-1_1B,1.1B,1.1,1,24.04,2024,24.01-06,Apple        ,https://huggingface.co/apple/OpenELM-1_1B,GQA,28,2048,16-32,SiLU,32000,3.2,≤50k,Gated,0,<2.75,RMS Norm,Layer-wise scaling,1500B,1500,"RefinedWeb, deduplicated PILE, a subset of RedPajama, and a subset of Dolma v1.8","RefinedWeb, The Pile, RedPajama, Dolma",128*A100*11,2048,,0.49943928024068784,0.42567132396350654,None,0.462555302,
OpenELM-3B,apple/OpenELM-3B,3B,3,3,24.04,2024,24.01-06,Apple        ,https://huggingface.co/apple/OpenELM-3B,GQA,36,3072,12-24,SiLU,32000,3.2,≤50k,Gated,0,<2.75,RMS Norm,Layer-wise scaling,1500B,1500,"RefinedWeb, deduplicated PILE, a subset of RedPajama, and a subset of Dolma v1.9","RefinedWeb, The Pile, RedPajama, Dolma",,2048,,None,None,None,None,
MninCPM-2B-128K,openbmb/MiniCPM-2B-128k,2B,2,2,24.04,2024,24.01-06,OpenBMB  ,https://huggingface.co/openbmb/MiniCPM-2B-128k,GQA,40,2304,36,SiLU,122760,12,100k~150k,Gated,2.5,<2.75,RMS Norm,none,"
",,closed dataset,,,131072,learning rate scheduler、Two Stage Pre-training Strategy,0.5742625254831465,0.5369604236985314,None,0.555611475,
Phi-3,microsoft/Phi-3-mini-4k-instruct,3.8B,3.8,4,24.04,2024,24.01-06,Microsoft  ,https://huggingface.co/microsoft/Phi-3-mini-4k-instruct,GQA,32,3072,32,SiLU,32064,3.2,≤50k,Gated,2.67 ,<2.75,RMS Norm,blocksparse attention,3300B,3500,closed dataset,,512 H100-80G*10Days,4096/128000（128k版本）,,0.6755007915031034,0.7242779089373833,0.552333333,0.69988935,
RecurrentGemma-2B,google/recurrentgemma-2b,2B,2,2,24.04,2024,24.01-06,Google,https://huggingface.co/google/recurrentgemma-2b,MQA,26,2560,10,GELU Tanh,256000,25,>200k,Gated,6,>4,RMS Norm,Griffin architecture,2000B,2000,closed dataset,,tpu-v5e,8192,,0.5353327118359907,0.5057644433307263,None,0.520548578,
Qwen 2-0.5B,Qwen 2,0.5B,0.5,0.5,24.06,2024,24.01-06,Alibaba,https://huggingface.co/Qwen/Qwen2-0.5B,GQA,24,896,14,SiLU,151936,15,150k~200k,Gated,5.43 ,>4,RMS Norm,Dual Chunk Attention with YARN,12000B,12000,closed dataset,,,32000,,0.49266143830498926,0.44246590020885446,0.115,0.467563669,
Qwen 2-1.5B,Qwen 2,1.5B,1.5,2,24.06,2024,24.01-06,Alibaba,https://huggingface.co/Qwen/Qwen2-1.5B,GQA,28,1536,12,SiLU,151936,15,150k~200k,Gated,5.83 ,>4,RMS Norm,Dual Chunk Attention with YARN,7000B,7000,closed dataset,,,32000,,0.5862346076029146,0.5678012985816538,0.349666667,0.577017953,
SmolLM-360M,HuggingFaceTB/SmolLM-360M,360M,0.36,0.5,24.07,2024,24.07-12,HuggingFace,https://huggingface.co/HuggingFaceTB/SmolLM-360M,GQA,32,960,15,SiLU,49152,5,≤50k,Gated,2.67 ,<2.75,RMS Norm,Layer Sharing,600B,600,"FineWeb-Edu,Python-Edu,Cosmopedia v2","FineWeb-Edu,Python-Edu,Cosmopedia",,2048,,0.450186107,0.44623236777646696,0.026666667,0.448209237,
SmolLM-135M,HuggingFaceTB/SmolLM-135M,135M,0.135,0.5,24.07,2024,24.07-12,HuggingFace,https://huggingface.co/HuggingFaceTB/SmolLM-135M,GQA,30,576,9,SiLU,49152,5,≤50k,Gated,2.67 ,<2.75,RMS Norm,Layer Sharing,600B,600,"FineWeb-Edu,Python-Edu,Cosmopedia v3","FineWeb-Edu,Python-Edu,Cosmopedia",,2048,,0.4298944496121605,0.40125269297749017,0.022666667,0.415573571,
SmolLM-1.7B,HuggingFaceTB/SmolLM-1.7B,1.7B,1.7,2,24.07,2024,24.07-12,HuggingFace,https://huggingface.co/HuggingFaceTB/SmolLM-1.7B,MHA,24,2048,32,SiLU,49152,5,≤50k,Gated,4,4,RMS Norm,Layer Sharing,1000B,1000,"FineWeb-Edu,Python-Edu,Cosmopedia v4","FineWeb-Edu,Python-Edu,Cosmopedia",,2048,,0.5014415770944014,0.5041593497962163,0.054666667,0.502800463,
Gemma-2-2B,google/gemma-2-2b,2B,2,2,24.07,2024,24.07-12,Google ,https://huggingface.co/google/gemma-2-2b,GQA,26,2304,8,GELU Tanh,256000,25,>200k,Gated,4,4,RMS Norm,"Local Sliding Window and Global Attention, logits softcap",2000B,2000,,,,8192,Distillation,0.5995555709284136,0.6155073419975245,None,0.607531456,
H2O-Danube3-4B,h2oai/h2o-danube3-4b-base,4B,4,4,24.07,2024,24.07-12,H2O,https://huggingface.co/h2oai/h2o-danube3-4b-base,GQA,24,3840,32,SiLU,32000,3.2,≤50k,Gated,2.666666667,<2.75,RMS Norm,,6T,6000,closed dataset,,,,,0.632912919,0.544646594,None,0.588779757,
H2O-Danube3-500M,h2oai/h2o-danube3-500m-base,0.5B,0.5,0.5,24.07,2024,24.07-12,H2O,https://huggingface.co/h2oai/h2o-danube3-4b-base,GQA,16,1536,16,SiLU,32000,3.2,≤50k,Gated,2.666666667,<2.75,RMS Norm,,4T,4000,closed dataset,,,,,0.459320548,0.305022342,0.1195,0.382171445,
Fox-1-1.6B,tensoropera/Fox-1-1.6B,1.6B,1.6,1,24.07,2024,24.07-12,TensorOpera AI,https://huggingface.co/tensoropera/Fox-1-1.6B,GQA,32,2048,16,SiLU,32000,3.2,≤50k,Gated,2.75,2.75,RMS Norm,,3T,3000,closed dataset,,,8192,,0.564642174,0.501468649,0.033,0.533055411,
DCLM-1B,TRI-ML/DCLM-1B,1.4B,1.4,1,24.08,2024,24.07-12,,https://huggingface.co/TRI-ML/DCLM-1B,MHA,16,2048,16,SiLU,50432,5,≤50k,Gated,2.75,2.75,Layer Norm,,4300B,4300,DCLM,DCLM,,,,0.587478752,0.565960942,None,0.576719847,
Hare-1.1B,LiteAI/Hare-1.1B-base-0.5v,1.1B,1.1,1,24.09,2024,24.07-12,China Telecom,https://huggingface.co/LiteAI/Hare-1.1B-base-0.5v,GQA,22,2048,32,SiLU,48593,5,≤50k,Gated,2.75,2.75,RMS Norm,,1.4T,1400,closed dataset,,,,,0.52444333,0.478080333,0.131,0.501261831,
Dolly-v2-3b,databricks/dolly-v2-3b,3B,3,3,24.04,2024,24.01-06,DataBricks,https://huggingface.co/databricks/dolly-v2-3b,MHA,32,2560,32,GELU,50280,5,≤50k,Gated,4,4,RMS Norm,,,,closed dataset,,,2048,,0.45091462,0.297836986,0.025,0.374375803,
OLMo-1B,allenai/OLMo-1B-hf,1.18B,1.18,1,24.04,2024,24.01-06,AllenAI,https://huggingface.co/allenai/OLMo-1B-hf,MHA,16,2048,16,SiLU,50304,5,≤50k,Gated,4,4,RMS Norm,,3T,3000,Dolma,Dolma,,,,0.451094964,0.291017732,0.024,0.371056348,
MiniCPM3-4B,openbmb/MiniCPM3-4B,4B,4,4,24.09,2024,24.07-12,OpenBMB,https://huggingface.co/openbmb/MiniCPM3-4B,MLA,62,2560,40,SiLU,73448,7,50k~100k,Gated,2.5,<2.75,RMS Norm,,,,closed dataset,,,32768,,0.645378587,0.688412583,,0.666895585,
Phi-3.5,microsoft/Phi-3.5-mini-instruct,3.8B,3.8,4,24.09,2024,24.07-12,Microsoft,https://huggingface.co/microsoft/Phi-3.5-mini-instruct,MHA,32,3072,32,SiLU,32064,3.2,≤50k,Gated,2.666666667,<2.75,RMS Norm,,,,closed dataset,,,262144,,0.677083295,0.715844265,0.6045,0.69646378,
Qwen 2.5-1.5B,Qwen/Qwen2.5-1.5B,1.5B,1.5,2,24.09,2024,24.07-12,Alibaba,https://huggingface.co/Qwen/Qwen2.5-1.5B,GQA,28,1536,12,SiLU,151936,15,150k~200k,Gated,5.833333333,>4,RMS Norm,,,,closed dataset,,,32768,,0.600863359,0.636617518,0.4475,0.618740439,
Qwen 2.5-0.5B,Qwen/Qwen2.5-0.5B,0.5B,0.5,0.5,24.09,2024,24.07-12,Alibaba,https://huggingface.co/Qwen/Qwen2.5-0.5B,GQA,24,896,14,SiLU,151936,15,150k~200k,Gated,5.428571429,>4,RMS Norm,,,,closed dataset,,,32768,,0.507541193,0.497271407,0.1225,0.5024063,
Qwen 2.5-3B,Qwen/Qwen2.5-3B,3B,3,3,24.09,2024,24.07-12,Alibaba,https://huggingface.co/Qwen/Qwen2.5-3B,GQA,36,2048,16,SiLU,151936,15,150k~200k,Gated,5.375,>4,RMS Norm,,,,closed dataset,,,32768,,0.634967103,0.673679361,0.5855,0.654323232,
Llama-3.2-3B,meta-llama/Llama-3.2-3B,3B,3,3,24.09,2024,24.07-12,Facebook,https://huggingface.co/meta-llama/Llama-3.2-3B,GQA,28,3072,24,SiLU,128256,12,100k~150k,Gated,2.666666667,<2.75,RMS Norm,,"
",,closed dataset,,,131072,,0.605611614,0.601025623,0.1945,0.603318618,
Llama-3.2-1B,meta-llama/Llama-3.2-1B,1B,1,1,24.09,2024,24.07-12,Facebook,https://huggingface.co/meta-llama/Llama-3.2-1B,GQA,16,2048,32,SiLU,128256,12,100k~150k,Gated,4,4,RMS Norm,,"
",,closed dataset,,,131072,,0.497960066,0.462253368,0.0635,0.480106717,
Sheared-LLaMA-1.3B,princeton-nlp/Sheared-LLaMA-1.3B,1.3B,1.3,1,23.10,2023,23.07-12,Princeton,https://huggingface.co/princeton-nlp/Sheared-LLaMA-1.3B,MHA,24,2048,16,SiLU,32000,3.2,≤50k,Gated,2.6875,<2.75,RMS Norm,,,,RedPajama,RedPajama,,4096,,0.470189863,0.402581503,0.0295,0.436385683,
Sheared-LLaMA-2.7B,princeton-nlp/Sheared-LLaMA-2.7B,2.7B,2.7,3,23.10,2023,23.07-12,Princeton,https://huggingface.co/princeton-nlp/Sheared-LLaMA-2.7B,MHA,32,2560,20,SiLU,32000,3.2,≤50k,Gated,2.7,<2.75,RMS Norm,,,,RedPajama,RedPajama,,4096,,0.512299388,0.456023585,0.0334,0.484161486,
MiniMA-3B,GeneZC/MiniMA-3B,3B,3,3,23.11,2023,23.07-12,GeneZC,https://huggingface.co/GeneZC/MiniMA-3B,MHA,24,3072,24,SiLU,49216,5,≤50k,Gated,2.666666667,<2.75,RMS Norm,,,,,,,4096,,None,None,,None,
MiniMA-2-1B,GeneZC/MiniMA-2-1B,1B,1,1,24.07,2024,24.07-12,GeneZC,https://huggingface.co/GeneZC/MiniMA-2-1B,MHA,18,2304,18,SiLU,49216,5,≤50k,Gated,2.666666667,<2.75,RMS Norm,,,,,,,4096,,None,None,,None,
Minitron-4B-Base,nvidia/Minitron-4B-Base,4B,4,4,24.07,2024,24.07-12,Nvidia,https://huggingface.co/nvidia/Minitron-4B-Base,GQA,32,3072,24,Square ReLU,256000,25,>200k,Standard,3,3,RMS Norm,,8T,8000,closed dataset,,,4096,,0.626670769,0.610622626,,0.618646697,
CT-LLM-Base,m-a-p/CT-LLM-Base,2B,2,2,24.04,2024,24.01-06,M.A.P.,https://huggingface.co/m-a-p/CT-LLM-Base,MHA,32,2048,16,SiLU,125824,12,100k~150k,Gated,2.6875,<2.75,RMS Norm,,,,MAP-CC,MAP-CC,,4096,,0.481627802,0.444254523,0.0845,0.462941163,
AMD-Llama-135m,amd/AMD-Llama-135m,135M,0.135,0.5,24.08,2024,24.07-12,AMD,https://huggingface.co/amd/AMD-Llama-135m,MHA,12,768,12,SiLU,32000,3.2,≤50k,Gated,2.666666667,<2.75,RMS Norm,,,,"SlimPajama ,project gutenberg","SlimPajama ,project gutenberg",,2048,,0.413836312,0.309043401,0.0255,0.361439857,
SmolLM2-1.7B,HuggingFaceTB/SmolLM2-1.7B,1.7B,1.7,2,24.11,2024,24.07-12,HuggingFace,https://huggingface.co/HuggingFaceTB/SmolLM2-1.7B,MHA,24,2048,32,SiLU,49152,5,≤50k,Gated,4,4,RMS Norm,,,,,,,,,0.568717716,0.597845561,,0.583281638,
SmolLM2-360M,HuggingFaceTB/SmolLM2-360M,360M,0.36,0.5,24.11,2024,24.07-12,HuggingFace,https://huggingface.co/HuggingFaceTB/SmolLM2-360M,GQA,32,960,15,SiLU,49152,5,≤50k,Gated,2.666666667,<2.75,RMS Norm,,,,,,,,,0.444341561,0.449064256,,0.446702908,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,


==> figs-innovation/TrainDatasets-2022.txt <==
RoBERTa
The Pile
PushShift.io Reddit
RoBERTa
The Pile
PushShift.io Reddit
RoBERTa
The Pile
PushShift.io Reddit
RoBERTa
The Pile
PushShift.io Reddit
WuDaoCorpora
WuDaoCorpora
WuDaoCorpora
WuDaoCorpora

==> figs-innovation/TrainDatasets-2023.txt <==
The Pile
The Pile
The Pile
The Pile
The Pile
The Pile
The Pile
The Pile
The Pile
The Pile
RefinedWeb
RedPajama
The Pile
StarCoder
SlimPajama
StarCoder
RedPajama
RedPajama

==> figs-innovation/TrainDatasets-2024.txt <==
RedPajama
RefinedWeb
RedPajama
The Pile
StarCoder
CulturaX
RedPajama
RefinedWeb
RedPajama
RefinedWeb
RefinedWeb
The Pile
RedPajama
Dolma
RefinedWeb
The Pile
RedPajama
Dolma
RefinedWeb
The Pile
RedPajama
Dolma
RefinedWeb
The Pile
RedPajama
Dolma
FineWeb-Edu
StarCoder
Cosmopedia
FineWeb-Edu
StarCoder
Cosmopedia
FineWeb-Edu
StarCoder
Cosmopedia
DCLM
SlimPajama

==> figs-innovation/TrainDatasets.txt <==
RoBERTa
The Pile
PushShift.io Reddit
RoBERTa
The Pile
PushShift.io Reddit
RoBERTa
The Pile
PushShift.io Reddit
RoBERTa
The Pile
PushShift.io Reddit
WuDaoCorpora
WuDaoCorpora
WuDaoCorpora
WuDaoCorpora
The Pile
The Pile
The Pile
The Pile
The Pile
The Pile
The Pile
The Pile
The Pile
The Pile
RefinedWeb
RedPajama
The Pile
StarCoder
SlimPajama
StarCoder
RedPajama
RefinedWeb
RedPajama-Data
The Pile
StarCoder
CulturaX
RedPajama
RefinedWeb
RedPajama
RefinedWeb
RefinedWeb
The Pile
RedPajama
Dolma
RefinedWeb
The Pile
RedPajama
Dolma
RefinedWeb
The Pile
RedPajama
Dolma
RefinedWeb
The Pile
RedPajama
Dolma
FineWeb-Edu
Python-Edu
Cosmopedia
FineWeb-Edu
Python-Edu
Cosmopedia
FineWeb-Edu
Python-Edu
Cosmopedia

==> plot-scripts/SLM_Survey_Table_-_Sheet1-5.csv <==
Model,Parameters,Type,Release Date (Year.Month),affiliation,Link (paper or huggingface),Attention Type (MHA/MQA/GQA/etc),Layer Number,Hidden Size,Head Num,Activation,Vocabulary Size,FFN ratio,"Architecture Innovation (e.g., weights sharing, etc)",Training Tokens,Training Datasets (unk -> closed dataset),GPU-hours,Max Context Window,"Training Innovations (e.g., Distillation)",Commonsense reasoning/understanding,Problem solving,Math,...,In-context Learning
facebook/opt-125m,125M,,2022.05,Facebook     ,https://huggingface.co/facebook/opt-125m,MHA,12,768,12,relu,50272,4,none,180B Token Dataset,"RoBERTa, The Pile, PushShift.io Reddit",,2048,,0.40330891430100174,0.2939773037630773,1.8999999999999997,,
facebook/opt-350m,350M,,2022.05,Facebook     ,https://huggingface.co/facebook/opt-350m,MHA,24,1024,16,relu,50272,4,none,180B Token Dataset,"RoBERTa, The Pile, PushShift.io Reddit",,2048,,0.41397459998536906,0.30746496119248734,1.5333333333333332,,
facebook/opt-2.7b,2.7B,,2022.05,Facebook     ,https://huggingface.co/facebook/opt-2.7b,MHA,32,2560,32,relu,50272,4,none,180B Token Dataset,"RoBERTa, The Pile, PushShift.io Reddit",,2048,,0.4718290255748334,0.4062225475593449,2.433333333333333,,
facebook/opt-1.3b,1.3B,,2022.05,Facebook     ,https://huggingface.co/facebook/opt-1.3b,MHA,24,2048,32,relu,50272,4,none,180B Token Dataset,"RoBERTa, The Pile, PushShift.io Reddit",,2048,,0.4489786977209106,0.3765542415709661,2.2,,
facebook/galactica-125m,125M,,2022.11,Facebook     ,https://huggingface.co/facebook/galactica-125m,MHA,12,768,12,gelu,50000,4,none,450B/106B Dataset,closed dataset,,2048,,0.3966410279781424,0.311034022,1.9333333333333336,,
facebook/galactica-1.3b,1.3B,,2022.11,Facebook     ,https://huggingface.co/facebook/galactica-1.3b,MHA,24,2048,32,gelu,50000,4,none,450B/106B Dataset,closed dataset,,2048,,0.42972719135376486,0.4020213226480942,2.8666666666666667,,
bigscience/bloom-560m,560M,,2022.11,BigScience   ,https://huggingface.co/bigscience/bloom-560m,MHA,24,1024,16,gelu_new ,250880,4,none,350B Dataset,WuDaoCorpora,,2048,,0.40277299396556165,0.32298484,1.6333333333333335,,
bigscience/bloom-1b1,1.1B,,2022.11,BigScience   ,https://huggingface.co/bigscience/bloom-1b1,MHA,24,1536,16,gelu_new ,250880,4,none,350B Dataset,WuDaoCorpora,,2048,,0.42811859839462024,0.3593767378915064,2.4,,
bigscience/bloomz-1b1,1.1B,,2022.11,BigScience   ,https://huggingface.co/bigscience/bloomz-1b1,MHA,24,1536,16,gelu_new ,250880,4,none,350B Dataset & 0.5B Finetune,WuDaoCorpora,,2048,,0.434554381,0.3344127132507441,2.033333333333333,,
bigscience/bloomz-560m,560M,,2022.11,BigScience   ,https://huggingface.co/bigscience/bloomz-560m,MHA,24,1024,16,gelu_new ,250880,4,none,350B Dataset & 0.36B Finetune,WuDaoCorpora,,2048,,0.4241245157639775,0.3086482218874575,1.2333333333333334,,
EleutherAI/pythia-410m,410M,,2023.03,EleutherAI   ,https://huggingface.co/EleutherAI/pythia-410m,MHA,24,1024,16,gelu,50304,4,none,300B/207B Dataset,The Pile,,2048,,0.42236839186775155,0.35428525247152415,1.8333333333333333,,
EleutherAI/pythia-160m,160M,,2023.03,EleutherAI   ,https://huggingface.co/EleutherAI/pythia-160m,MHA,12,768,12,gelu,50304,4,none,300B/207B Dataset,The Pile,,2048,,0.3971187304404128,0.29676108803870566,2.3666666666666667,,
EleutherAI/pythia-1b,1B,,2023.03,EleutherAI   ,https://huggingface.co/EleutherAI/pythia-1b,MHA,16,2048,8,gelu,50304,4,none,300B/207B Dataset,The Pile,,2048,,0.4391897616795198,0.3718107301998688,2.4666666666666663,,
EleutherAI/pythia-1.4b,1.4B,,2023.03,EleutherAI   ,https://huggingface.co/EleutherAI/pythia-1.4b,MHA,24,2048,16,gelu,50304,4,none,300B/207B Dataset,The Pile,,2048,,0.4515981152524496,0.3950810544217184,2.4,,
EleutherAI/pythia-2.8b,2.8B,,2023.03,EleutherAI   ,https://huggingface.co/EleutherAI/pythia-2.8b,MHA,32,2560,32,gelu,50304,4,none,300B/207B Dataset,The Pile,,2048,,0.4745200104093684,0.42091012861480187,2.4666666666666663,,
cerebras/Cerebras-GPT-111M,111M,,2023.03,Cerebras     ,https://huggingface.co/cerebras/Cerebras-GPT-111M,MHA,10,768,12,gelu,50257,4,none,2.2B/371B Dataset,the Pile,,2048,Maximal Update Parameterization (µP),0.3985193686023088,0.26197499636213645,1.3666666666666665,,
cerebras/Cerebras-GPT-256M,256M,,2023.03,Cerebras     ,https://huggingface.co/cerebras/Cerebras-GPT-256M,MHA,14,1088,17,gelu,50257,4,none,5.1B/371B Dataset,the Pile,,2048,Maximal Update Parameterization (µP),0.40752859976291816,0.2906337730091724,None,,
cerebras/Cerebras-GPT-590M,590M,,2023.03,Cerebras     ,https://huggingface.co/cerebras/Cerebras-GPT-590M,MHA,18,1536,12,gelu,50257,4,none,11.8B/371B Dataset,the Pile,,2048,Maximal Update Parameterization (µP),0.40610391965762194,0.3091130972394746,1.8333333333333333,,
cerebras/Cerebras-GPT-1.3B,1.3B,,2023.03,Cerebras     ,https://huggingface.co/cerebras/Cerebras-GPT-1.3B,MHA,24,2048,16,gelu,50257,4,none,26.3B/371B Dataset,the Pile,,2048,Maximal Update Parameterization (µP),0.4195949441210137,0.3460961752544626,1.8333333333333333,,
cerebras/Cerebras-GPT-2.7B,2.7B,,2023.03,Cerebras     ,https://huggingface.co/cerebras/Cerebras-GPT-2.7B,MHA,32,2560,32,gelu,50257,4,none,53.0B/371B Dataset,the Pile,,2048,Maximal Update Parameterization (µP),0.43581390624597566,0.3751688275751184,2.566666666666667,,
MBZUAI/LaMini-GPT-774M,774M,,2023.04,MBZUAI       ,https://huggingface.co/MBZUAI/LaMini-GPT-774M,MHA,36,1280,20,gelu_new ,50258,4,none,"
",closed dataset,,1024,Distillation,0.4613248111509908,0.3776879817137882,1.8,,
MBZUAI/LaMini-GPT-1.5B,1.5B,,2023.04,MBZUAI       ,https://huggingface.co/MBZUAI/LaMini-GPT-1.5B,MHA,48,1600,25,gelu_new ,50258,4,none,"
",closed dataset,,1024,Distillation,0.4889008138689614,0.417691761,1.7666666666666666,,
microsoft/phi-1_5,1.3B,,2023.09,Microsoft  ,https://huggingface.co/microsoft/phi-1_5,MHA,24,2048,32,gelu_new,51200,4,none,150B/26B Dataset,closed dataset,32xA100-40G*8days,2048,,0.5826252800231556,0.5720886943097728,None,,
microsoft/phi-1,1.3B,,2023.09,Microsoft  ,https://huggingface.co/microsoft/phi-1,MHA,24,2048,32,gelu_new,51200,4,none,54B/7B Dataset,closed dataset,8 A100*6days,2048,,0.3681939631119856,0.27931778300580884,2.266666666666667,,
stabilityai/stablelm-zephyr-3b,3B,instruct,2023.11,StabilityAI,https://huggingface.co/stabilityai/stablelm-zephyr-3b,MHA,32,2560,32,silu,50304,2.7,none,400B/100B Dataset,"Falcon RefinedWeb extract, RedPajama-Data, The Pile, StarCoder",64 A100-80G,1024,,0.6292983635093926,0.5338538262737792,29.63333333333333,,
Qwen/Qwen-1_8B,1.8B,,2023.11,Alibaba,https://huggingface.co/Qwen/Qwen-1_8B,MHA,24,2048,16,silu,151936,5,dynamic NTK-aware interpolation; LogN-Scaling; window attention,2200B/2200B Dataset,closed dataset,,8192,,0.5413025360048237,0.4910581139459918,18.45,,
microsoft/phi-2,2.7B,,2023.12,Microsoft  ,https://huggingface.co/microsoft/phi-2,"
MHA",32,2560,32,gelu_new ,51200,4,none,1400B/250B Dataset,closed dataset,96xA100-80G*14Days,2048,,0.6396376339295174,0.6658064580833533,26.833333333333332,,
TinyLlama/TinyLlama-1.1B-intermediate-step-1431k-3T,1.1B,,2023.12,TinyLlama    ,https://huggingface.co/TinyLlama/TinyLlama-1.1B-intermediate-step-1431k-3T,GQA,22,2048,32,silu,32000,2.75,none,3000B,"SlimPajama, StarCoder Training Dataset",16*A100-40G*90d,2048,,0.46278690564437774,0.40886390798301825,2.6,,
mtgv/MobileLLaMA-1.4B-Base,1.4B,,2023.12,Meituan,https://huggingface.co/mtgv/MobileLLaMA-1.4B-Base,GQA,24,2048,16,silu,32000,2.75,none,1300B,RedPajama v1,,2048,,0.4519731920859205,0.4047563334022784,2.1333333333333333,,
stabilityai/stablelm-2-zephyr-1_6b,1.6B,instruct,2024.01,StabilityAI  ,https://huggingface.co/stabilityai/stablelm-2-zephyr-1_6b,MHA,24,2048,32,silu,100352,2.75,none,2000B,"Falcon RefinedWeb extract, RedPajama-Data, The Pile, StarCoder, CulturaX",92k,4096,,0.5970204844773325,0.5151239490774924,23.100000000000005,,
Qwen/Qwen1.5-0.5B,0.5B,,2024.02,Alibaba,https://huggingface.co/Qwen/Qwen1.5-0.5B,MHA,24,1024,16,silu,151936,3,mixture of sliding window attention and full attention,2400B,closed dataset,,32000,,0.46914097356943324,0.42949667281308307,7.333333333333333,,
Qwen/Qwen1.5-1.8B,1.8B,,2024.02,Alibaba,https://huggingface.co/Qwen/Qwen1.5-1.8B,MHA,24,2048,16,silu,151936,3,mixture of sliding window attention and full attention,2400B,closed dataset,,32000,,0.5565065178944251,0.4981422786718504,18.633333333333333,,
Qwen/Qwen1.5-4B,4B,,2024.02,Alibaba,https://huggingface.co/Qwen/Qwen1.5-4B,MHA,40,2560,20,silu,151936,3,mixture of sliding window attention and full attention,4000B,closed dataset,,32000,,0.6217040770819489,0.5904057492043817,21.766666666666666,,
MBZUAI/MobiLlama-1B,1B,,2024.02,MBZUAI       ,https://huggingface.co/MBZUAI/MobiLlama-1B,GQA,22,2048,32,silu,32000,2.75,shared FFN,1259B,"RedPajama-v1, Amber dataset uses RefinedWeb to replace common_crawl subset of RedPajama-v1",,2048,,0.4676336545025897,0.40131655250916354,None,,
MBZUAI/MobiLlama-05B,0.5B,,2024.02,MBZUAI       ,https://huggingface.co/MBZUAI/MobiLlama-05B,GQA,22,2048,32,silu,32000,2.75,shared FFN,1259B,"RedPajama-v1, Amber dataset uses RefinedWeb to replace common_crawl subset of RedPajama-v2",26..6k(7d),2048,,0.44128476773462205,0.3679364962584417,None,,
google/gemma-2b,2B,,2024.02,Google ,https://huggingface.co/google/gemma-2b,MQA,18,2048,8,gelu,256000,8,none,3000B,closed dataset,512 TPU-V5e,8192,,0.5453290860104331,0.5498431176054166,13.299999999999999,,
h2oai/h2o-danube2-1.8b-base,1.8B,,2024.03,H2O,https://huggingface.co/h2oai/h2o-danube2-1.8b-base,GQA,24,2560,32,silu,32000,,,1T,closed dataset,,,,0.5686333882295481,0.4048900956807783,21.45,,
openbmb/MiniCPM-1B-sft-bf16,1B,,2024.04,OpenBMB      ,https://huggingface.co/openbmb/MiniCPM-1B-sft-bf16,GQA,52,1536,24,silu,73440,2.5,none,"
",closed dataset,,128k,,0.5786006652448227,0.5434731807245381,None,,
apple/OpenELM-270M,270M,,2024.04,Apple        ,https://huggingface.co/apple/OpenELM-270M,GQA,16,1280,12-20,silu,32000,0,Layer-wise scaling,1500B,"RefinedWeb, deduplicated PILE, a subset of RedPajama, and a subset of Dolma v1.6",128*A100*3d,2048,,0.4330385542360417,0.3527958832951137,None,,
apple/OpenELM-450M,450M,,2024.04,Apple        ,https://huggingface.co/apple/OpenELM-450M,GQA,20,1536,12-24,silu,32000,0,Layer-wise scaling,1500B,"RefinedWeb, deduplicated PILE, a subset of RedPajama, and a subset of Dolma v1.7",128*H100*3,2048,,0.4577673492456106,0.3762858648915779,None,,
apple/OpenELM-1_1B,1.1B,,2024.04,Apple        ,https://huggingface.co/apple/OpenELM-1_1B,GQA,28,2048,16-32,silu,32000,0,Layer-wise scaling,1500B,"RefinedWeb, deduplicated PILE, a subset of RedPajama, and a subset of Dolma v1.8",128*A100*11,2048,,0.49943928024068784,0.42567132396350654,None,,
apple/OpenELM-3B,3B,,2024.04,Apple        ,https://huggingface.co/apple/OpenELM-3B,GQA,36,3072,12-24,silu,32000,0,Layer-wise scaling,1500B,"RefinedWeb, deduplicated PILE, a subset of RedPajama, and a subset of Dolma v1.9",,2048,,None,None,None,,
openbmb/MiniCPM-2B-128k,2B,,2024.04,OpenBMB  ,https://huggingface.co/openbmb/MiniCPM-2B-128k,GQA,40,2304,36,silu,122760,2.5,none,"
",cloed dataset,,131072,learning rate scheduler、Two Stage Pre-training Strategy,0.5742625254831465,0.5369604236985314,None,,
microsoft/Phi-3-mini-4k-instruct,3.8B,instruct,2024.04,Microsoft  ,https://huggingface.co/microsoft/Phi-3-mini-4k-instruct,GQA,32,3072,32,silu,32064,2.6666666666666665,blocksparse attention,3300B,closed dataset,512 H100-80G*10Days,4096/128000（128k版本）,,0.6755007915031034,0.7242779089373833,55.23333333333333,,
google/recurrentgemma-2b,2B,,2024.04,Google,https://huggingface.co/google/recurrentgemma-2b,MQA,26,2560,10,gelu_pytorch_tanh,256000,6,Griffin architecture,2000B,closed dataset,tpu-v5e,8192,,0.5353327118359907,0.5057644433307263,None,,
Qwen/Qwen2-0.5B,0.5B,,2024.06,Alibaba,https://huggingface.co/Qwen/Qwen2-0.5B,GQA,24,896,14,silu,151936,5.428571428571429,Dual Chunk Attention with YARN,12000B,closed dataset,,32000,,0.49266143830498926,0.44246590020885446,11.5,,
Qwen/Qwen2-1.5B,1.5B,,2024.06,Alibaba,https://huggingface.co/Qwen/Qwen2-1.5B,GQA,28,1536,12,silu,151936,5.833333333333333,Dual Chunk Attention with YARN,7000B,closed dataset,,32000,,0.5862346076029146,0.5678012985816538,34.96666666666667,,
HuggingFaceTB/SmolLM-360M,360M,,2024.07,HuggingFace,https://huggingface.co/HuggingFaceTB/SmolLM-360M,GQA,32,960,15,silu,49152,2.6666666666666665,,600B,"FineWeb-Edu,Python-Edu,Cosmopedia v2",,2048,,0.450186107,0.44623236777646696,2.6666666666666665,,
HuggingFaceTB/SmolLM-135M,135M,,2024.07,HuggingFace,https://huggingface.co/HuggingFaceTB/SmolLM-135M,GQA,30,576,9,silu,49152,2.6666666666666665,,600B,"FineWeb-Edu,Python-Edu,Cosmopedia v3",,2048,,0.4298944496121605,0.40125269297749017,2.266666666666667,,
HuggingFaceTB/SmolLM-1.7B,1.7B,,2024.07,HuggingFace,https://huggingface.co/HuggingFaceTB/SmolLM-1.7B,MHA,24,2048,32,silu,49152,4,,1000B,"FineWeb-Edu,Python-Edu,Cosmopedia v4",,2048,,0.5014415770944014,0.5041593497962163,5.466666666666666,,
google/gemma-2-2b,2B,"
",2024.07,Google ,https://huggingface.co/google/gemma-2-2b,"
GQA",26,2304,8,gelu_pytorch_tanh,256000,8,"
Local Sliding Window and Global Attention, logits softcap",2000B,"
","
",8192,Distillation,0.5995555709284136,0.6155073419975245,None,,
h2oai/h2o-danube3-4b-base,4B,,2024.07,H2O,https://huggingface.co/h2oai/h2o-danube3-4b-base,GQA,24,3840,32,silu,32000,,,6T,closed dataset,,,,0.632912919,0.5446465941035985,None,,
h2oai/h2o-danube3-500m-base,0.5B,,2024.07,H2O,https://huggingface.co/h2oai/h2o-danube3-4b-base,GQA,16,1536,16,silu,32000,,,4T,closed dataset,,,,0.45932054811796474,0.3050223415565104,11.95,,
tensoropera/Fox-1-1.6B,1.6B,,2024.07,TensorOpera AI,https://huggingface.co/tensoropera/Fox-1-1.6B,GQA,32,2048,16,silu,32000,,,3T,closed dataset,,8192,,0.5646421735096055,0.5014686489970536,3.3000000000000003,,
TRI-ML/DCLM-1B,1.4B,,2024.08,Toyota,https://huggingface.co/TRI-ML/DCLM-1B,,,,,,,,,4300B,DCLM,,,,0.5874787522273434,0.5659609420006273,None,,
LiteAI/Hare-1.1B-base-0.5v,1.1B,,2024.09,China Telecom,https://huggingface.co/LiteAI/Hare-1.1B-base-0.5v,GQA,22,2048,32,silu,48593,,,1.4T,closed dataset,,,,0.5244433299057257,0.47808033252354437,13.100000000000001,,
databricks/dolly-v2-3b,3B,Instruct,2023.04,DataBricks,https://huggingface.co/databricks/dolly-v2-3b,MHA,32,2560,32,gelu,50280,,,,closed dataset,,2048,,0.4509146197910751,0.29783698635930334,2.5,,
allenai/OLMo-1B-hf,1.18B,,2024.04,AllenAI,https://huggingface.co/allenai/OLMo-1B-hf,,16,2048,16,silu,50304,,,3T,Dolma ,,,,0.451094964,0.2910177317875724,2.5,,
openai-community/gpt2,,,2019.02,OpenAI,,,,,,,,,,,,,,,0.38620685273839245,0.2990901618037843,1.8,,
openai-community/gpt2-large,,,2019.02,OpenAI,,,,,,,,,,,,,,,0.4358806599136828,0.3500853101425672,2.6,,
openai-community/gpt2-xl,,,2019.02,OpenAI,,,,,,,,,,,,,,,0.44893756283325165,0.3785298684041023,2.8,,
openai-community/gpt2-medium,,,2019.02,OpenAI,,,,,,,,,,,,,,,0.4205963548066571,0.33778448420670787,2,,
openbmb/MiniCPM3-4B,4B,,2024.09,OpenBMB,https://huggingface.co/openbmb/MiniCPM3-4B,MLA,,,,,,,,,,,,,0.6453785870346623,0.688412583,,,
microsoft/Phi-3.5-mini-instruct,,Instruct,2024.09,Microsoft,,,,,,,,,,,,,,,0.6770832948732616,0.7158442652977252,60.45,,
Llama-7B,,,,,luodian/llama-7b-hf,,,,,,,,,"
",,,2048,,0.5731176151179714,0.5325788551139518,6.35,,
Llama-2-7B,,,,,NousResearch/Llama-2-7b-hf,,,,,,,,,"
",,,,,0.6159583283691168,0.5865883450406616,9,,
Llama-3-7B,,,,,meta-llama/Meta-Llama-3-8B,,,,,,,,,"
",,,,,0.6624167482775103,0.6835743047201107,34.65,,
Llama-3.1-7B,,,,,meta-llama/Meta-Llama-3.1-8B,,,,,,,,,"
",,,,,0.668221052,0.6834280443737909,37.15,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
"{'facebook/opt-350m': {'arc_easy': 0.4591750841750842, 'arc_challenge': 0.2030716723549488, 'hellaswag': 0.3179645488946425, 'truthfulqa_mc2': 0.4469331831239071, 'winogrande': 0.531965272296764, 'commonsense_qa': 0.19737919737919737, 'mmlu': 0.2601481270474291, 'piqa': 0.6545157780195865, 'openbookqa': 0.172, 'boolq': 0.5770642201834862}, 'facebook/galactica-125m': {'arc_easy': 0.48063973063973064, 'arc_challenge': 0.20563139931740615, 'hellaswag': 0.2811192989444334, 'truthfulqa_mc2': 0.478408847360581, 'winogrande': 0.5138121546961326, 'commonsense_qa': 0.1891891891891892, 'mmlu': 0.24683093576413617, 'piqa': 0.5843307943416758, 'openbookqa': 0.144, 'boolq': 0.5856269113149847}, 'facebook/galactica-1.3b': {'arc_easy': 0.6401515151515151, 'arc_challenge': 0.2935153583617747, 'hellaswag': 0.3345947022505477, 'truthfulqa_mc2': 0.44206601888390235, 'winogrande': 0.5485398579321231, 'commonsense_qa': 0.21785421785421785, 'mmlu': 0.27239709443099275, 'piqa': 0.6425462459194777, 'openbookqa': 0.202, 'boolq': 0.6204892966360857}, 'facebook/opt-125m': {'arc_easy': 0.42845117845117847, 'arc_challenge': 0.19197952218430034, 'hellaswag': 0.2894841665006971, 'truthfulqa_mc2': 0.44201650763566497, 'winogrande': 0.5169692186266772, 'commonsense_qa': 0.2072072072072072, 'mmlu': 0.26150121065375304, 'piqa': 0.6360174102285092, 'openbookqa': 0.17, 'boolq': 0.5614678899082569}, 'facebook/opt-1.3b': {'arc_easy': 0.6035353535353535, 'arc_challenge': 0.2781569965870307, 'hellaswag': 0.4147580163314081, 'truthfulqa_mc2': 0.4135612001370201, 'winogrande': 0.5880031570639306, 'commonsense_qa': 0.20475020475020475, 'mmlu': 0.24797037459051416, 'piqa': 0.7225244831338411, 'openbookqa': 0.228, 'boolq': 0.5712538226299694}, 'facebook/opt-2.7b': {'arc_easy': 0.6473063973063973, 'arc_challenge': 0.31569965870307165, 'hellaswag': 0.46245767775343555, 'truthfulqa_mc2': 0.40363600263557414, 'winogrande': 0.6266771902131019, 'commonsense_qa': 0.2022932022932023, 'mmlu': 0.25566158666856575, 'piqa': 0.7519042437431991, 'openbookqa': 0.254, 'boolq': 0.6018348623853211}, 'stabilityai/stablelm-zephyr-3b': {'arc_easy': 0.7213804713804713, 'arc_challenge': 0.431740614334471, 'hellaswag': 0.5645289782911771, 'truthfulqa_mc2': 0.49927751784221575, 'winogrande': 0.6511444356748224, 'commonsense_qa': 0.7592137592137592, 'mmlu': 0.4484403931063951, 'piqa': 0.7676822633297062, 'openbookqa': 0.34, 'boolq': 0.8232415902140673}, 'stabilityai/stablelm-2-zephyr-1_6b': {'arc_easy': 0.7239057239057239, 'arc_challenge': 0.40784982935153585, 'hellaswag': 0.5325632344154551, 'truthfulqa_mc2': 0.47279801280371153, 'winogrande': 0.6456195737963694, 'commonsense_qa': 0.6552006552006552, 'mmlu': 0.4136162939752172, 'piqa': 0.764961915125136, 'openbookqa': 0.308, 'boolq': 0.8}, 'luodian/llama-7b-hf': {'arc_easy': 0.7925084175084175, 'arc_challenge': 0.4539249146757679, 'hellaswag': 0.5741884086835292, 'truthfulqa_mc2': 0.40347004284426646, 'winogrande': 0.7213891081294396, 'commonsense_qa': 0.4037674037674038, 'mmlu': 0.35130323315766987, 'piqa': 0.794341675734494, 'openbookqa': 0.348, 'boolq': 0.7666666666666667}, 'microsoft/phi-1': {'arc_easy': 0.3930976430976431, 'arc_challenge': 0.197098976109215, 'hellaswag': 0.2865962955586537, 'truthfulqa_mc2': 0.4468475184711066, 'winogrande': 0.48382004735595896, 'commonsense_qa': 0.20475020475020475, 'mmlu': 0.2477567298105683, 'piqa': 0.5647442872687704, 'openbookqa': 0.138, 'boolq': 0.4525993883792049}, 'microsoft/phi-2': {'arc_easy': 0.8531144781144782, 'arc_challenge': 0.575938566552901, 'hellaswag': 0.5656243776140211, 'truthfulqa_mc2': 0.4523077166728634, 'winogrande': 0.7348066298342542, 'commonsense_qa': 0.6912366912366913, 'mmlu': 0.5683663295826805, 'piqa': 0.7769314472252449, 'openbookqa': 0.422, 'boolq': 0.8345565749235474}, 'microsoft/Phi-3-mini-4k-instruct': {'arc_easy': 0.8581649831649831, 'arc_challenge': 0.6100682593856656, 'hellaswag': 0.5987851025692094, 'truthfulqa_mc2': 0.541319398411511, 'winogrande': 0.7458563535911602, 'commonsense_qa': 0.7608517608517609, 'mmlu': 0.7046004842615012, 'piqa': 0.8073993471164309, 'openbookqa': 0.422, 'boolq': 0.8522935779816514}, 'microsoft/phi-1_5': {'arc_easy': 0.8009259259259259, 'arc_challenge': 0.4906143344709898, 'hellaswag': 0.48834893447520417, 'truthfulqa_mc2': 0.4105060007557569, 'winogrande': 0.7166535122336227, 'commonsense_qa': 0.5528255528255528, 'mmlu': 0.4247258225324028, 'piqa': 0.780195865070729, 'openbookqa': 0.38, 'boolq': 0.7498470948012232}, 'NousResearch/Llama-2-7b-hf': {'arc_easy': 0.8009259259259259, 'arc_challenge': 0.4991467576791809, 'hellaswag': 0.5857398924517029, 'truthfulqa_mc2': 0.4551163514715192, 'winogrande': 0.7458563535911602, 'commonsense_qa': 0.5814905814905815, 'mmlu': 0.45969235151687793, 'piqa': 0.7916213275299239, 'openbookqa': 0.358, 'boolq': 0.7938837920489297}, 'cerebras/Cerebras-GPT-2.7B': {'arc_easy': 0.6014309764309764, 'arc_challenge': 0.2696245733788396, 'hellaswag': 0.38329018123879705, 'truthfulqa_mc2': 0.43284819441188416, 'winogrande': 0.5485398579321231, 'commonsense_qa': 0.1850941850941851, 'mmlu': 0.2544509329155391, 'piqa': 0.704570184983678, 'openbookqa': 0.204, 'boolq': 0.5923547400611621}, 'cerebras/Cerebras-GPT-256M': {'arc_easy': 0.41919191919191917, 'arc_challenge': 0.18430034129692832, 'hellaswag': 0.2762397928699462, 'truthfulqa_mc2': 0.47973008163447206, 'winogrande': 0.5098658247829518, 'commonsense_qa': 0.19000819000819, 'mmlu': 0.2684090585386697, 'piqa': 0.6218715995647442, 'openbookqa': 0.16, 'boolq': 0.6149847094801223}, 'cerebras/Cerebras-GPT-590M': {'arc_easy': 0.4718013468013468, 'arc_challenge': 0.197098976109215, 'hellaswag': 0.2932682732523402, 'truthfulqa_mc2': 0.45980436081688136, 'winogrande': 0.4972375690607735, 'commonsense_qa': 0.19246519246519248, 'mmlu': 0.2584389688078621, 'piqa': 0.6322089227421109, 'openbookqa': 0.176, 'boolq': 0.591743119266055}, 'cerebras/Cerebras-GPT-111M': {'arc_easy': 0.35648148148148145, 'arc_challenge': 0.17064846416382254, 'hellaswag': 0.26419040031866164, 'truthfulqa_mc2': 0.48678041497280744, 'winogrande': 0.4877663772691397, 'commonsense_qa': 0.1941031941031941, 'mmlu': 0.25879504344110527, 'piqa': 0.5973884657236126, 'openbookqa': 0.138, 'boolq': 0.6214067278287462}, 'cerebras/Cerebras-GPT-1.3B': {'arc_easy': 0.5332491582491582, 'arc_challenge': 0.2380546075085324, 'hellaswag': 0.3256323441545509, 'truthfulqa_mc2': 0.4532421518384036, 'winogrande': 0.5169692186266772, 'commonsense_qa': 0.20393120393120392, 'mmlu': 0.2669847600056972, 'piqa': 0.6681175190424374, 'openbookqa': 0.176, 'boolq': 0.5932721712538226}, 'Qwen/Qwen2-1.5B': {'arc_easy': 0.7323232323232324, 'arc_challenge': 0.4129692832764505, 'hellaswag': 0.49153555068711413, 'truthfulqa_mc2': 0.4628524572144829, 'winogrande': 0.6566692975532754, 'commonsense_qa': 0.7133497133497133, 'mmlu': 0.5581113801452785, 'piqa': 0.7687704026115343, 'openbookqa': 0.286, 'boolq': 0.7244648318042813}, 'Qwen/Qwen-1_8B': {'arc_easy': 0.6776094276094277, 'arc_challenge': 0.34897610921501704, 'hellaswag': 0.45508862776339376, 'truthfulqa_mc2': 0.4144457648527965, 'winogrande': 0.611681136543015, 'commonsense_qa': 0.6306306306306306, 'mmlu': 0.4465888050135308, 'piqa': 0.7328618063112078, 'openbookqa': 0.286, 'boolq': 0.6584097859327217}, 'Qwen/Qwen1.5-4B': {'arc_easy': 0.7643097643097643, 'arc_challenge': 0.454778156996587, 'hellaswag': 0.5252937661820355, 'truthfulqa_mc2': 0.49406911890371064, 'winogrande': 0.6842936069455406, 'commonsense_qa': 0.782964782964783, 'mmlu': 0.5521293263067939, 'piqa': 0.7714907508161044, 'openbookqa': 0.314, 'boolq': 0.7798165137614679}, 'Qwen/Qwen2-0.5B': {'arc_easy': 0.6157407407407407, 'arc_challenge': 0.2687713310580205, 'hellaswag': 0.3836885082652858, 'truthfulqa_mc2': 0.4216743284120885, 'winogrande': 0.5659037095501184, 'commonsense_qa': 0.5167895167895168, 'mmlu': 0.4428856288278023, 'piqa': 0.6969532100108814, 'openbookqa': 0.252, 'boolq': 0.6116207951070336}, 'Qwen/Qwen1.5-0.5B': {'arc_easy': 0.6153198653198653, 'arc_challenge': 0.2883959044368601, 'hellaswag': 0.38348934475204144, 'truthfulqa_mc2': 0.42667420167065784, 'winogrande': 0.5808997632202052, 'commonsense_qa': 0.457002457002457, 'mmlu': 0.38477424868252386, 'piqa': 0.70620239390642, 'openbookqa': 0.234, 'boolq': 0.4957186544342508}, 'Qwen/Qwen1.5-1.8B': {'arc_easy': 0.6843434343434344, 'arc_challenge': 0.35494880546075086, 'hellaswag': 0.46026687910774744, 'truthfulqa_mc2': 0.4318853382784274, 'winogrande': 0.6148382004735596, 'commonsense_qa': 0.6855036855036855, 'mmlu': 0.4551345962113659, 'piqa': 0.7448313384113167, 'openbookqa': 0.294, 'boolq': 0.6642201834862386}, 'meta-llama/Meta-Llama-3-8B': {'arc_easy': 0.8438552188552189, 'arc_challenge': 0.552901023890785, 'hellaswag': 0.6147181836287592, 'truthfulqa_mc2': 0.49324996093024376, 'winogrande': 0.7797947908445146, 'commonsense_qa': 0.7477477477477478, 'mmlu': 0.6539666714143284, 'piqa': 0.8052230685527747, 'openbookqa': 0.376, 'boolq': 0.8201834862385321}, 'meta-llama/Meta-Llama-3.1-8B': {'arc_easy': 0.8446969696969697, 'arc_challenge': 0.5520477815699659, 'hellaswag': 0.617805218084047, 'truthfulqa_mc2': 0.496908813767803, 'winogrande': 0.7853196527229677, 'commonsense_qa': 0.7551187551187551, 'mmlu': 0.6535393818544367, 'piqa': 0.8101196953210011, 'openbookqa': 0.382, 'boolq': 0.8302752293577982}, 'google/gemma-2b': {'arc_easy': 0.7710437710437711, 'arc_challenge': 0.4684300341296928, 'hellaswag': 0.5278828918542123, 'truthfulqa_mc2': 0.39638799785403395, 'winogrande': 0.6582478295185478, 'commonsense_qa': 0.4406224406224406, 'mmlu': 0.4100555476427859, 'piqa': 0.7736670293797606, 'openbookqa': 0.326, 'boolq': 0.6944954128440367}, 'google/recurrentgemma-2b': {'arc_easy': 0.752104377104377, 'arc_challenge': 0.4189419795221843, 'hellaswag': 0.5284803823939455, 'truthfulqa_mc2': 0.40729027286482317, 'winogrande': 0.6937647987371744, 'commonsense_qa': 0.2932022932022932, 'mmlu': 0.34624697336561744, 'piqa': 0.7845484221980413, 'openbookqa': 0.322, 'boolq': 0.7180428134556575}, 'google/gemma-2-2b': {'arc_easy': 0.8135521885521886, 'arc_challenge': 0.5017064846416383, 'hellaswag': 0.5574586735710018, 'truthfulqa_mc2': 0.4091920956285096, 'winogrande': 0.7150749802683505, 'commonsense_qa': 0.6601146601146601, 'mmlu': 0.5312633527987466, 'piqa': 0.7872687704026116, 'openbookqa': 0.332, 'boolq': 0.7357798165137615}, 'mtgv/MobileLLaMA-1.4B-Base': {'arc_easy': 0.6611952861952862, 'arc_challenge': 0.30631399317406144, 'hellaswag': 0.42959569806811393, 'truthfulqa_mc2': 0.3854998602174926, 'winogrande': 0.5951065509076559, 'commonsense_qa': 0.20556920556920558, 'mmlu': 0.24675972083748754, 'piqa': 0.7230685527747551, 'openbookqa': 0.258, 'boolq': 0.5669724770642202}, 'MBZUAI/LaMini-GPT-774M': {'arc_easy': 0.6060606060606061, 'arc_challenge': 0.2645051194539249, 'hellaswag': 0.36745668193586933, 'truthfulqa_mc2': 0.41859404604309364, 'winogrande': 0.5659037095501184, 'commonsense_qa': 0.22276822276822278, 'mmlu': 0.2624982196268338, 'piqa': 0.70620239390642, 'openbookqa': 0.23, 'boolq': 0.718348623853211}, 'MBZUAI/LaMini-GPT-1.5B': {'arc_easy': 0.6418350168350169, 'arc_challenge': 0.3165529010238908, 'hellaswag': 0.403505277833101, 'truthfulqa_mc2': 0.4387412824817667, 'winogrande': 0.5595895816890292, 'commonsense_qa': 0.26126126126126126, 'mmlu': 0.29468736647201255, 'piqa': 0.7127312295973884, 'openbookqa': 0.274, 'boolq': 0.7724770642201835}, 'MBZUAI/MobiLlama-05B': {'arc_easy': 0.5820707070707071, 'arc_challenge': 0.26109215017064846, 'hellaswag': 0.401911969727146, 'truthfulqa_mc2': 0.4159037133163954, 'winogrande': 0.5588003157063931, 'commonsense_qa': 0.21294021294021295, 'mmlu': 0.2606466315339695, 'piqa': 0.719804134929271, 'openbookqa': 0.22, 'boolq': 0.5596330275229358}, 'MBZUAI/MobiLlama-1B': {'arc_easy': 0.6557239057239057, 'arc_challenge': 0.3097269624573379, 'hellaswag': 0.46723760207130055, 'truthfulqa_mc2': 0.3909933833532008, 'winogrande': 0.6101026045777427, 'commonsense_qa': 0.19328419328419327, 'mmlu': 0.23849878934624696, 'piqa': 0.7535364526659413, 'openbookqa': 0.254, 'boolq': 0.6042813455657492}, 'apple/OpenELM-270M': {'arc_easy': 0.5597643097643098, 'arc_challenge': 0.24232081911262798, 'hellaswag': 0.3736307508464449, 'truthfulqa_mc2': 0.49646998696224387, 'winogrande': 0.5374901341752171, 'commonsense_qa': 0.18673218673218672, 'mmlu': 0.25630252100840334, 'piqa': 0.6974972796517954, 'openbookqa': 0.2, 'boolq': 0.5394495412844037}, 'apple/OpenELM-450M': {'arc_easy': 0.6014309764309764, 'arc_challenge': 0.26706484641638223, 'hellaswag': 0.41236805417247563, 'truthfulqa_mc2': 0.49503788884148187, 'winogrande': 0.5714285714285714, 'commonsense_qa': 0.19901719901719903, 'mmlu': 0.260361771827375, 'piqa': 0.719804134929271, 'openbookqa': 0.248, 'boolq': 0.5587155963302752}, 'apple/OpenELM-1_1B': {'arc_easy': 0.6822390572390572, 'arc_challenge': 0.32593856655290104, 'hellaswag': 0.48536148177653854, 'truthfulqa_mc2': 0.5068877285184951, 'winogrande': 0.632991318074191, 'commonsense_qa': 0.18345618345618345, 'mmlu': 0.26883634809856144, 'piqa': 0.7519042437431991, 'openbookqa': 0.3, 'boolq': 0.635474006116208}, 'bigscience/bloom-560m': {'arc_easy': 0.49957912457912457, 'arc_challenge': 0.22866894197952217, 'hellaswag': 0.3140808603863772, 'truthfulqa_mc2': 0.4438238306836128, 'winogrande': 0.5114443567482242, 'commonsense_qa': 0.19737919737919737, 'mmlu': 0.24070645207235436, 'piqa': 0.6387377584330794, 'openbookqa': 0.18, 'boolq': 0.5339449541284403}, 'bigscience/bloomz-560m': {'arc_easy': 0.45875420875420875, 'arc_challenge': 0.21416382252559726, 'hellaswag': 0.3180641306512647, 'truthfulqa_mc2': 0.46364608189251544, 'winogrande': 0.5367008681925809, 'commonsense_qa': 0.1981981981981982, 'mmlu': 0.25302663438256656, 'piqa': 0.6354733405875952, 'openbookqa': 0.17, 'boolq': 0.6467889908256881}, 'bigscience/bloom-1b1': {'arc_easy': 0.5576599326599326, 'arc_challenge': 0.2525597269624573, 'hellaswag': 0.34843656642103166, 'truthfulqa_mc2': 0.45491043861144803, 'winogrande': 0.5335438042620363, 'commonsense_qa': 0.19737919737919737, 'mmlu': 0.2679105540521293, 'piqa': 0.675734494015234, 'openbookqa': 0.196, 'boolq': 0.5908256880733945}, 'bigscience/bloomz-1b1': {'arc_easy': 0.5122053872053872, 'arc_challenge': 0.2235494880546075, 'hellaswag': 0.34405496912965544, 'truthfulqa_mc2': 0.45659091332975266, 'winogrande': 0.5501183898973955, 'commonsense_qa': 0.1981981981981982, 'mmlu': 0.2674832644922376, 'piqa': 0.6692056583242655, 'openbookqa': 0.202, 'boolq': 0.6217125382262997}, 'EleutherAI/pythia-1.4b': {'arc_easy': 0.6376262626262627, 'arc_challenge': 0.28924914675767915, 'hellaswag': 0.40529774945230035, 'truthfulqa_mc2': 0.4150747440841623, 'winogrande': 0.574585635359116, 'commonsense_qa': 0.20556920556920558, 'mmlu': 0.2583677538812135, 'piqa': 0.7094668117519043, 'openbookqa': 0.22, 'boolq': 0.6311926605504588}, 'EleutherAI/pythia-410m': {'arc_easy': 0.5622895622895623, 'arc_challenge': 0.2295221843003413, 'hellaswag': 0.33897629954192393, 'truthfulqa_mc2': 0.426198733741774, 'winogrande': 0.5374901341752171, 'commonsense_qa': 0.19656019656019655, 'mmlu': 0.27104401082466884, 'piqa': 0.6795429815016322, 'openbookqa': 0.172, 'boolq': 0.6058103975535168}, 'EleutherAI/pythia-1b': {'arc_easy': 0.6005892255892256, 'arc_challenge': 0.25341296928327645, 'hellaswag': 0.3770165305715993, 'truthfulqa_mc2': 0.41357319763662626, 'winogrande': 0.5280189423835833, 'commonsense_qa': 0.22194922194922195, 'mmlu': 0.2614299957271044, 'piqa': 0.7138193688792165, 'openbookqa': 0.212, 'boolq': 0.6079510703363914}, 'EleutherAI/pythia-160m': {'arc_easy': 0.4457070707070707, 'arc_challenge': 0.19368600682593856, 'hellaswag': 0.2847042421828321, 'truthfulqa_mc2': 0.4588962222349507, 'winogrande': 0.4956590370955012, 'commonsense_qa': 0.20147420147420148, 'mmlu': 0.2508901865831078, 'piqa': 0.6289445048966268, 'openbookqa': 0.16, 'boolq': 0.5501529051987768}, 'EleutherAI/pythia-2.8b': {'arc_easy': 0.6763468013468014, 'arc_challenge': 0.318259385665529, 'hellaswag': 0.4523003385779725, 'truthfulqa_mc2': 0.40160852592361784, 'winogrande': 0.6108918705603789, 'commonsense_qa': 0.19983619983619982, 'mmlu': 0.2681241988320752, 'piqa': 0.7437431991294886, 'openbookqa': 0.268, 'boolq': 0.6452599388379205}, 'openbmb/MiniCPM-2B-128k': {'arc_easy': 0.7327441077441077, 'arc_challenge': 0.4180887372013652, 'hellaswag': 0.5061740689105756, 'truthfulqa_mc2': 0.41958970368471155, 'winogrande': 0.648776637726914, 'commonsense_qa': 0.628992628992629, 'mmlu': 0.4600484261501211, 'piqa': 0.7584330794341676, 'openbookqa': 0.312, 'boolq': 0.7458715596330275}, 'openbmb/MiniCPM-1B-sft-bf16': {'arc_easy': 0.742003367003367, 'arc_challenge': 0.40273037542662116, 'hellaswag': 0.5091615216092412, 'truthfulqa_mc2': 0.4044718917845454, 'winogrande': 0.6377269139700079, 'commonsense_qa': 0.7207207207207207, 'mmlu': 0.48568579974362625, 'piqa': 0.7535364526659413, 'openbookqa': 0.32, 'boolq': 0.7045871559633028}, 'HuggingFaceTB/SmolLM-135M': {'arc_easy': 0.6510942760942761, 'arc_challenge': 0.295221843003413, 'hellaswag': 0.34574785899223265, 'truthfulqa_mc2': 0.4185448416322067, 'winogrande': 0.5153906866614049, 'commonsense_qa': 0.2153972153972154, 'mmlu': 0.25744195983478135, 'piqa': 0.6887921653971708, 'openbookqa': 0.226, 'boolq': 0.599388379204893}, 'HuggingFaceTB/SmolLM-360M': {'arc_easy': 0.710016835016835, 'arc_challenge': 0.36689419795221845, 'hellaswag': 0.4148575980880303, 'truthfulqa_mc2': 0.4022810837933225, 'winogrande': 0.5777426992896606, 'commonsense_qa': 0.21375921375921375, 'mmlu': 0.2617860703603475, 'piqa': 0.7285092491838956, 'openbookqa': 0.264, 'boolq': 0.5501529051987768}, 'HuggingFaceTB/SmolLM-1.7B': {'arc_easy': 0.7710437710437711, 'arc_challenge': 0.4445392491467577, 'hellaswag': 0.49970125473013344, 'truthfulqa_mc2': 0.4106040874896398, 'winogrande': 0.6187845303867403, 'commonsense_qa': 0.2244062244062244, 'mmlu': 0.29689502919811994, 'piqa': 0.764961915125136, 'openbookqa': 0.332, 'boolq': 0.6596330275229357}, 'TinyLlama/TinyLlama-1.1B-intermediate-step-1431k-3T': {'arc_easy': 0.6553030303030303, 'arc_challenge': 0.3165529010238908, 'hellaswag': 0.4517028480382394, 'truthfulqa_mc2': 0.40820994978826486, 'winogrande': 0.5998421468034728, 'commonsense_qa': 0.19574119574119575, 'mmlu': 0.2547357926221336, 'piqa': 0.7317736670293797, 'openbookqa': 0.266, 'boolq': 0.5862385321100917}}",,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,

==> plot-scripts/SLM_Survey_Table_-_Sheet1-6.csv <==
Model,Parameters,Type,Release Date (Year.Month),affiliation,Link (paper or huggingface),Attention Type (MHA/MQA/GQA/etc),Layer Number,Hidden Size,Head Num,Activation,Vocabulary Size,FFN ratio,"Architecture Innovation (e.g., weights sharing, etc)",Training Tokens,Training Datasets (unk -> closed dataset),GPU-hours,Max Context Window,"Training Innovations (e.g., Distillation)",Commonsense reasoning/understanding,Problem solving,Math,...,In-context Learning
facebook/opt-125m,125M,,2022.05,Facebook     ,https://huggingface.co/facebook/opt-125m,MHA,12,768,12,relu,50272,4,none,180B Token Dataset,"RoBERTa, The Pile, PushShift.io Reddit",,2048,,0.40330891430100174,0.2939773037630773,1.8999999999999997,,
facebook/opt-350m,350M,,2022.05,Facebook     ,https://huggingface.co/facebook/opt-350m,MHA,24,1024,16,relu,50272,4,none,180B Token Dataset,"RoBERTa, The Pile, PushShift.io Reddit",,2048,,0.41397459998536906,0.30746496119248734,1.5333333333333332,,
facebook/opt-2.7b,2.7B,,2022.05,Facebook     ,https://huggingface.co/facebook/opt-2.7b,MHA,32,2560,32,relu,50272,4,none,180B Token Dataset,"RoBERTa, The Pile, PushShift.io Reddit",,2048,,0.4718290255748334,0.4062225475593449,2.433333333333333,,
facebook/opt-1.3b,1.3B,,2022.05,Facebook     ,https://huggingface.co/facebook/opt-1.3b,MHA,24,2048,32,relu,50272,4,none,180B Token Dataset,"RoBERTa, The Pile, PushShift.io Reddit",,2048,,0.4489786977209106,0.3765542415709661,2.2,,
facebook/galactica-125m,125M,,2022.11,Facebook     ,https://huggingface.co/facebook/galactica-125m,MHA,12,768,12,gelu,50000,4,none,450B/106B Dataset,closed dataset,,2048,,0.3966410279781424,0.311034022,1.9333333333333336,,
facebook/galactica-1.3b,1.3B,,2022.11,Facebook     ,https://huggingface.co/facebook/galactica-1.3b,MHA,24,2048,32,gelu,50000,4,none,450B/106B Dataset,closed dataset,,2048,,0.42972719135376486,0.4020213226480942,2.8666666666666667,,
bigscience/bloom-560m,560M,,2022.11,BigScience   ,https://huggingface.co/bigscience/bloom-560m,MHA,24,1024,16,gelu_new ,250880,4,none,350B Dataset,WuDaoCorpora,,2048,,0.40277299396556165,0.32298484,1.6333333333333335,,
bigscience/bloom-1b1,1.1B,,2022.11,BigScience   ,https://huggingface.co/bigscience/bloom-1b1,MHA,24,1536,16,gelu_new ,250880,4,none,350B Dataset,WuDaoCorpora,,2048,,0.42811859839462024,0.3593767378915064,2.4,,
bigscience/bloomz-1b1,1.1B,,2022.11,BigScience   ,https://huggingface.co/bigscience/bloomz-1b1,MHA,24,1536,16,gelu_new ,250880,4,none,350B Dataset & 0.5B Finetune,WuDaoCorpora,,2048,,0.434554381,0.3344127132507441,2.033333333333333,,
bigscience/bloomz-560m,560M,,2022.11,BigScience   ,https://huggingface.co/bigscience/bloomz-560m,MHA,24,1024,16,gelu_new ,250880,4,none,350B Dataset & 0.36B Finetune,WuDaoCorpora,,2048,,0.4241245157639775,0.3086482218874575,1.2333333333333334,,
EleutherAI/pythia-410m,410M,,2023.03,EleutherAI   ,https://huggingface.co/EleutherAI/pythia-410m,MHA,24,1024,16,gelu,50304,4,none,300B/207B Dataset,The Pile,,2048,,0.42236839186775155,0.35428525247152415,1.8333333333333333,,
EleutherAI/pythia-160m,160M,,2023.03,EleutherAI   ,https://huggingface.co/EleutherAI/pythia-160m,MHA,12,768,12,gelu,50304,4,none,300B/207B Dataset,The Pile,,2048,,0.3971187304404128,0.29676108803870566,2.3666666666666667,,
EleutherAI/pythia-1b,1B,,2023.03,EleutherAI   ,https://huggingface.co/EleutherAI/pythia-1b,MHA,16,2048,8,gelu,50304,4,none,300B/207B Dataset,The Pile,,2048,,0.4391897616795198,0.3718107301998688,2.4666666666666663,,
EleutherAI/pythia-1.4b,1.4B,,2023.03,EleutherAI   ,https://huggingface.co/EleutherAI/pythia-1.4b,MHA,24,2048,16,gelu,50304,4,none,300B/207B Dataset,The Pile,,2048,,0.4515981152524496,0.3950810544217184,2.4,,
EleutherAI/pythia-2.8b,2.8B,,2023.03,EleutherAI   ,https://huggingface.co/EleutherAI/pythia-2.8b,MHA,32,2560,32,gelu,50304,4,none,300B/207B Dataset,The Pile,,2048,,0.4745200104093684,0.42091012861480187,2.4666666666666663,,
cerebras/Cerebras-GPT-111M,111M,,2023.03,Cerebras     ,https://huggingface.co/cerebras/Cerebras-GPT-111M,MHA,10,768,12,gelu,50257,4,none,2.2B/371B Dataset,the Pile,,2048,Maximal Update Parameterization (µP),0.3985193686023088,0.26197499636213645,1.3666666666666665,,
cerebras/Cerebras-GPT-256M,256M,,2023.03,Cerebras     ,https://huggingface.co/cerebras/Cerebras-GPT-256M,MHA,14,1088,17,gelu,50257,4,none,5.1B/371B Dataset,the Pile,,2048,Maximal Update Parameterization (µP),0.40752859976291816,0.2906337730091724,None,,
cerebras/Cerebras-GPT-590M,590M,,2023.03,Cerebras     ,https://huggingface.co/cerebras/Cerebras-GPT-590M,MHA,18,1536,12,gelu,50257,4,none,11.8B/371B Dataset,the Pile,,2048,Maximal Update Parameterization (µP),0.40610391965762194,0.3091130972394746,1.8333333333333333,,
cerebras/Cerebras-GPT-1.3B,1.3B,,2023.03,Cerebras     ,https://huggingface.co/cerebras/Cerebras-GPT-1.3B,MHA,24,2048,16,gelu,50257,4,none,26.3B/371B Dataset,the Pile,,2048,Maximal Update Parameterization (µP),0.4195949441210137,0.3460961752544626,1.8333333333333333,,
cerebras/Cerebras-GPT-2.7B,2.7B,,2023.03,Cerebras     ,https://huggingface.co/cerebras/Cerebras-GPT-2.7B,MHA,32,2560,32,gelu,50257,4,none,53.0B/371B Dataset,the Pile,,2048,Maximal Update Parameterization (µP),0.43581390624597566,0.3751688275751184,2.566666666666667,,
MBZUAI/LaMini-GPT-774M,774M,,2023.04,MBZUAI       ,https://huggingface.co/MBZUAI/LaMini-GPT-774M,MHA,36,1280,20,gelu_new ,50258,4,none,"
",closed dataset,,1024,Distillation,0.4613248111509908,0.3776879817137882,1.8,,
MBZUAI/LaMini-GPT-1.5B,1.5B,,2023.04,MBZUAI       ,https://huggingface.co/MBZUAI/LaMini-GPT-1.5B,MHA,48,1600,25,gelu_new ,50258,4,none,"
",closed dataset,,1024,Distillation,0.4889008138689614,0.417691761,1.7666666666666666,,
microsoft/phi-1_5,1.3B,,2023.09,Microsoft  ,https://huggingface.co/microsoft/phi-1_5,MHA,24,2048,32,gelu_new,51200,4,none,150B/26B Dataset,closed dataset,32xA100-40G*8days,2048,,0.5826252800231556,0.5720886943097728,None,,
microsoft/phi-1,1.3B,,2023.09,Microsoft  ,https://huggingface.co/microsoft/phi-1,MHA,24,2048,32,gelu_new,51200,4,none,54B/7B Dataset,closed dataset,8 A100*6days,2048,,0.3681939631119856,0.27931778300580884,2.266666666666667,,
stabilityai/stablelm-zephyr-3b,3B,instruct,2023.11,StabilityAI,https://huggingface.co/stabilityai/stablelm-zephyr-3b,MHA,32,2560,32,silu,50304,2.7,none,400B/100B Dataset,"Falcon RefinedWeb extract, RedPajama-Data, The Pile, StarCoder",64 A100-80G,1024,,0.6292983635093926,0.5338538262737792,29.63333333333333,,
Qwen/Qwen-1_8B,1.8B,,2023.11,Alibaba,https://huggingface.co/Qwen/Qwen-1_8B,MHA,24,2048,16,silu,151936,5,dynamic NTK-aware interpolation; LogN-Scaling; window attention,2200B/2200B Dataset,closed dataset,,8192,,0.5413025360048237,0.4910581139459918,18.45,,
microsoft/phi-2,2.7B,,2023.12,Microsoft  ,https://huggingface.co/microsoft/phi-2,"
MHA",32,2560,32,gelu_new ,51200,4,none,1400B/250B Dataset,closed dataset,96xA100-80G*14Days,2048,,0.6396376339295174,0.6658064580833533,26.833333333333332,,
TinyLlama/TinyLlama-1.1B-intermediate-step-1431k-3T,1.1B,,2023.12,TinyLlama    ,https://huggingface.co/TinyLlama/TinyLlama-1.1B-intermediate-step-1431k-3T,GQA,22,2048,32,silu,32000,2.75,none,3000B,"SlimPajama, StarCoder Training Dataset",16*A100-40G*90d,2048,,0.46278690564437774,0.40886390798301825,2.6,,
mtgv/MobileLLaMA-1.4B-Base,1.4B,,2023.12,Meituan,https://huggingface.co/mtgv/MobileLLaMA-1.4B-Base,GQA,24,2048,16,silu,32000,2.75,none,1300B,RedPajama v1,,2048,,0.4519731920859205,0.4047563334022784,2.1333333333333333,,
stabilityai/stablelm-2-zephyr-1_6b,1.6B,instruct,2024.01,StabilityAI  ,https://huggingface.co/stabilityai/stablelm-2-zephyr-1_6b,MHA,24,2048,32,silu,100352,2.75,none,2000B,"Falcon RefinedWeb extract, RedPajama-Data, The Pile, StarCoder, CulturaX",92k,4096,,0.5970204844773325,0.5151239490774924,23.100000000000005,,
Qwen/Qwen1.5-0.5B,0.5B,,2024.02,Alibaba,https://huggingface.co/Qwen/Qwen1.5-0.5B,MHA,24,1024,16,silu,151936,3,mixture of sliding window attention and full attention,2400B,closed dataset,,32000,,0.46914097356943324,0.42949667281308307,7.333333333333333,,
Qwen/Qwen1.5-1.8B,1.8B,,2024.02,Alibaba,https://huggingface.co/Qwen/Qwen1.5-1.8B,MHA,24,2048,16,silu,151936,3,mixture of sliding window attention and full attention,2400B,closed dataset,,32000,,0.5565065178944251,0.4981422786718504,18.633333333333333,,
Qwen/Qwen1.5-4B,4B,,2024.02,Alibaba,https://huggingface.co/Qwen/Qwen1.5-4B,MHA,40,2560,20,silu,151936,3,mixture of sliding window attention and full attention,4000B,closed dataset,,32000,,0.6217040770819489,0.5904057492043817,21.766666666666666,,
MBZUAI/MobiLlama-1B,1B,,2024.02,MBZUAI       ,https://huggingface.co/MBZUAI/MobiLlama-1B,GQA,22,2048,32,silu,32000,2.75,shared FFN,1259B,"RedPajama-v1, Amber dataset uses RefinedWeb to replace common_crawl subset of RedPajama-v1",,2048,,0.4676336545025897,0.40131655250916354,None,,
MBZUAI/MobiLlama-05B,0.5B,,2024.02,MBZUAI       ,https://huggingface.co/MBZUAI/MobiLlama-05B,GQA,22,2048,32,silu,32000,2.75,shared FFN,1259B,"RedPajama-v1, Amber dataset uses RefinedWeb to replace common_crawl subset of RedPajama-v2",26..6k(7d),2048,,0.44128476773462205,0.3679364962584417,None,,
google/gemma-2b,2B,,2024.02,Google ,https://huggingface.co/google/gemma-2b,MQA,18,2048,8,gelu,256000,8,none,3000B,closed dataset,512 TPU-V5e,8192,,0.5453290860104331,0.5498431176054166,13.299999999999999,,
h2oai/h2o-danube2-1.8b-base,1.8B,,2024.03,H2O,https://huggingface.co/h2oai/h2o-danube2-1.8b-base,GQA,24,2560,32,silu,32000,,,1T,closed dataset,,,,0.5686333882295481,0.4048900956807783,21.45,,
openbmb/MiniCPM-1B-sft-bf16,1B,,2024.04,OpenBMB      ,https://huggingface.co/openbmb/MiniCPM-1B-sft-bf16,GQA,52,1536,24,silu,73440,2.5,none,"
",closed dataset,,128k,,0.5786006652448227,0.5434731807245381,None,,
apple/OpenELM-270M,270M,,2024.04,Apple        ,https://huggingface.co/apple/OpenELM-270M,GQA,16,1280,12-20,silu,32000,0,Layer-wise scaling,1500B,"RefinedWeb, deduplicated PILE, a subset of RedPajama, and a subset of Dolma v1.6",128*A100*3d,2048,,0.4330385542360417,0.3527958832951137,None,,
apple/OpenELM-450M,450M,,2024.04,Apple        ,https://huggingface.co/apple/OpenELM-450M,GQA,20,1536,12-24,silu,32000,0,Layer-wise scaling,1500B,"RefinedWeb, deduplicated PILE, a subset of RedPajama, and a subset of Dolma v1.7",128*H100*3,2048,,0.4577673492456106,0.3762858648915779,None,,
apple/OpenELM-1_1B,1.1B,,2024.04,Apple        ,https://huggingface.co/apple/OpenELM-1_1B,GQA,28,2048,16-32,silu,32000,0,Layer-wise scaling,1500B,"RefinedWeb, deduplicated PILE, a subset of RedPajama, and a subset of Dolma v1.8",128*A100*11,2048,,0.49943928024068784,0.42567132396350654,None,,
apple/OpenELM-3B,3B,,2024.04,Apple        ,https://huggingface.co/apple/OpenELM-3B,MHA,36,3072,12-24,silu,32000,0,Layer-wise scaling,1500B,"RefinedWeb, deduplicated PILE, a subset of RedPajama, and a subset of Dolma v1.9",,2048,,None,None,None,,
openbmb/MiniCPM-2B-128k,2B,,2024.04,OpenBMB  ,https://huggingface.co/openbmb/MiniCPM-2B-128k,GQA,40,2304,36,silu,122760,2.5,none,"
",cloed dataset,,131072,learning rate scheduler、Two Stage Pre-training Strategy,0.5742625254831465,0.5369604236985314,None,,
microsoft/Phi-3-mini-4k-instruct,3.8B,instruct,2024.04,Microsoft  ,https://huggingface.co/microsoft/Phi-3-mini-4k-instruct,GQA,32,3072,32,silu,32064,2.6666666666666665,blocksparse attention,3300B,closed dataset,512 H100-80G*10Days,4096/128000（128k版本）,,0.6755007915031034,0.7242779089373833,55.23333333333333,,
google/recurrentgemma-2b,2B,,2024.04,Google,https://huggingface.co/google/recurrentgemma-2b,MQA,26,2560,10,gelu_pytorch_tanh,256000,6,Griffin architecture,2000B,closed dataset,tpu-v5e,8192,,0.5353327118359907,0.5057644433307263,None,,
Qwen/Qwen2-0.5B,0.5B,,2024.06,Alibaba,https://huggingface.co/Qwen/Qwen2-0.5B,GQA,24,896,14,silu,151936,5.428571428571429,Dual Chunk Attention with YARN,12000B,closed dataset,,32000,,0.49266143830498926,0.44246590020885446,11.5,,
Qwen/Qwen2-1.5B,1.5B,,2024.06,Alibaba,https://huggingface.co/Qwen/Qwen2-1.5B,GQA,28,1536,12,silu,151936,5.833333333333333,Dual Chunk Attention with YARN,7000B,closed dataset,,32000,,0.5862346076029146,0.5678012985816538,34.96666666666667,,
HuggingFaceTB/SmolLM-360M,360M,,2024.07,HuggingFace,https://huggingface.co/HuggingFaceTB/SmolLM-360M,GQA,32,960,15,silu,49152,2.6666666666666665,,600B,"FineWeb-Edu,Python-Edu,Cosmopedia v2",,2048,,0.450186107,0.44623236777646696,2.6666666666666665,,
HuggingFaceTB/SmolLM-135M,135M,,2024.07,HuggingFace,https://huggingface.co/HuggingFaceTB/SmolLM-135M,GQA,30,576,9,silu,49152,2.6666666666666665,,600B,"FineWeb-Edu,Python-Edu,Cosmopedia v3",,2048,,0.4298944496121605,0.40125269297749017,2.266666666666667,,
HuggingFaceTB/SmolLM-1.7B,1.7B,,2024.07,HuggingFace,https://huggingface.co/HuggingFaceTB/SmolLM-1.7B,MHA,24,2048,32,silu,49152,4,,1000B,"FineWeb-Edu,Python-Edu,Cosmopedia v4",,2048,,0.5014415770944014,0.5041593497962163,5.466666666666666,,
google/gemma-2-2b,2B,"
",2024.07,Google ,https://huggingface.co/google/gemma-2-2b,"
GQA",26,2304,8,gelu_pytorch_tanh,256000,8,"
Local Sliding Window and Global Attention, logits softcap",2000B,"
","
",8192,Distillation,0.5995555709284136,0.6155073419975245,None,,
h2oai/h2o-danube3-4b-base,4B,,2024.07,H2O,https://huggingface.co/h2oai/h2o-danube3-4b-base,GQA,24,3840,32,silu,32000,,,6T,closed dataset,,,,0.632912919,0.5446465941035985,None,,
h2oai/h2o-danube3-500m-base,0.5B,,2024.07,H2O,https://huggingface.co/h2oai/h2o-danube3-4b-base,GQA,16,1536,16,silu,32000,,,4T,closed dataset,,,,0.45932054811796474,0.3050223415565104,11.95,,
tensoropera/Fox-1-1.6B,1.6B,,2024.07,TensorOpera AI,https://huggingface.co/tensoropera/Fox-1-1.6B,GQA,32,2048,16,silu,32000,,,3T,closed dataset,,8192,,0.5646421735096055,0.5014686489970536,3.3000000000000003,,
TRI-ML/DCLM-1B,1.4B,,2024.08,Toyota,https://huggingface.co/TRI-ML/DCLM-1B,,24,2048,16,silu,50432,,,4300B,DCLM,,,,0.5874787522273434,0.5659609420006273,None,,
LiteAI/Hare-1.1B-base-0.5v,1.1B,,2024.09,China Telecom,https://huggingface.co/LiteAI/Hare-1.1B-base-0.5v,GQA,22,2048,32,silu,48593,,,1.4T,closed dataset,,,,0.5244433299057257,0.47808033252354437,13.100000000000001,,
databricks/dolly-v2-3b,3B,Instruct,2023.04,DataBricks,https://huggingface.co/databricks/dolly-v2-3b,MHA,32,2560,32,gelu,50280,,,,closed dataset,,2048,,0.4509146197910751,0.29783698635930334,2.5,,
allenai/OLMo-1B-hf,1.18B,,2024.04,AllenAI,https://huggingface.co/allenai/OLMo-1B-hf,,16,2048,16,silu,50304,,,3T,Dolma ,,,,0.451094964,0.2910177317875724,2.5,,
openai-community/gpt2,,,2019.02,OpenAI,,,12,768,12,gelu_new,50257,4,,,,,1024,,0.38620685273839245,0.2990901618037843,1.8,,
openai-community/gpt2-large,,,2019.02,OpenAI,,,36,1280,20,gelu_new,50257,4,,,,,1024,,0.4358806599136828,0.3500853101425672,2.6,,
openai-community/gpt2-xl,,,2019.02,OpenAI,,,48,1600,25,gelu_new,50257,4,,,,,1024,,0.44893756283325165,0.3785298684041023,2.8,,
openai-community/gpt2-medium,,,2019.02,OpenAI,,,24,1024,16,gelu_new,50257,4,,,,,1024,,0.4205963548066571,0.33778448420670787,2,,
openbmb/MiniCPM3-4B,4B,,2024.09,OpenBMB,https://huggingface.co/openbmb/MiniCPM3-4B,MLA,62,2560,40,silu,73448,2.5,,,,,32768,,0.6453785870346623,0.688412583,,,
microsoft/Phi-3.5-mini-instruct,,Instruct,2024.09,Microsoft,,MHA,32,3072,32,silu,32064,2.6666666666666665,,,,,262144,,0.6770832948732616,0.7158442652977252,60.45,,
Qwen/Qwen2.5-1.5B,,,2024.09,Alibaba,,,28,1536,12,silu,151936,5.833333333333333,,,,,,,0.6008633588934338,0.6366175184377857,44.75,,
Qwen/Qwen2.5-0.5B,,,2024.09,Alibaba,,,24,896,14,silu,151936,5.428571428571429,,,,,,,0.5075411932713384,0.49727140659009444,12.25,,
Qwen/Qwen2.5-3B,,,2024.09,Alibaba,,,36,2048,16,silu,151936,5.375,,,,,,,0.6349671034914612,0.6736793605222733,58.55,,
Llama-7B,,,,,luodian/llama-7b-hf,,,,,,,,,"
",,,2048,,0.5731176151179714,0.5325788551139518,6.35,,
Llama-2-7B,,,,,NousResearch/Llama-2-7b-hf,,,,,,,,,"
",,,,,0.6159583283691168,0.5865883450406616,9,,
Llama-3-7B,,,,,meta-llama/Meta-Llama-3-8B,,,,,,,,,"
",,,,,0.6624167482775103,0.6835743047201107,34.65,,
Llama-3.1-7B,,,,,meta-llama/Meta-Llama-3.1-8B,,,,,,,,,"
",,,,,0.668221052,0.6834280443737909,37.15,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
"{'facebook/opt-350m': {'arc_easy': 0.4591750841750842, 'arc_challenge': 0.2030716723549488, 'hellaswag': 0.3179645488946425, 'truthfulqa_mc2': 0.4469331831239071, 'winogrande': 0.531965272296764, 'commonsense_qa': 0.19737919737919737, 'mmlu': 0.2601481270474291, 'piqa': 0.6545157780195865, 'openbookqa': 0.172, 'boolq': 0.5770642201834862}, 'facebook/galactica-125m': {'arc_easy': 0.48063973063973064, 'arc_challenge': 0.20563139931740615, 'hellaswag': 0.2811192989444334, 'truthfulqa_mc2': 0.478408847360581, 'winogrande': 0.5138121546961326, 'commonsense_qa': 0.1891891891891892, 'mmlu': 0.24683093576413617, 'piqa': 0.5843307943416758, 'openbookqa': 0.144, 'boolq': 0.5856269113149847}, 'facebook/galactica-1.3b': {'arc_easy': 0.6401515151515151, 'arc_challenge': 0.2935153583617747, 'hellaswag': 0.3345947022505477, 'truthfulqa_mc2': 0.44206601888390235, 'winogrande': 0.5485398579321231, 'commonsense_qa': 0.21785421785421785, 'mmlu': 0.27239709443099275, 'piqa': 0.6425462459194777, 'openbookqa': 0.202, 'boolq': 0.6204892966360857}, 'facebook/opt-125m': {'arc_easy': 0.42845117845117847, 'arc_challenge': 0.19197952218430034, 'hellaswag': 0.2894841665006971, 'truthfulqa_mc2': 0.44201650763566497, 'winogrande': 0.5169692186266772, 'commonsense_qa': 0.2072072072072072, 'mmlu': 0.26150121065375304, 'piqa': 0.6360174102285092, 'openbookqa': 0.17, 'boolq': 0.5614678899082569}, 'facebook/opt-1.3b': {'arc_easy': 0.6035353535353535, 'arc_challenge': 0.2781569965870307, 'hellaswag': 0.4147580163314081, 'truthfulqa_mc2': 0.4135612001370201, 'winogrande': 0.5880031570639306, 'commonsense_qa': 0.20475020475020475, 'mmlu': 0.24797037459051416, 'piqa': 0.7225244831338411, 'openbookqa': 0.228, 'boolq': 0.5712538226299694}, 'facebook/opt-2.7b': {'arc_easy': 0.6473063973063973, 'arc_challenge': 0.31569965870307165, 'hellaswag': 0.46245767775343555, 'truthfulqa_mc2': 0.40363600263557414, 'winogrande': 0.6266771902131019, 'commonsense_qa': 0.2022932022932023, 'mmlu': 0.25566158666856575, 'piqa': 0.7519042437431991, 'openbookqa': 0.254, 'boolq': 0.6018348623853211}, 'stabilityai/stablelm-zephyr-3b': {'arc_easy': 0.7213804713804713, 'arc_challenge': 0.431740614334471, 'hellaswag': 0.5645289782911771, 'truthfulqa_mc2': 0.49927751784221575, 'winogrande': 0.6511444356748224, 'commonsense_qa': 0.7592137592137592, 'mmlu': 0.4484403931063951, 'piqa': 0.7676822633297062, 'openbookqa': 0.34, 'boolq': 0.8232415902140673}, 'stabilityai/stablelm-2-zephyr-1_6b': {'arc_easy': 0.7239057239057239, 'arc_challenge': 0.40784982935153585, 'hellaswag': 0.5325632344154551, 'truthfulqa_mc2': 0.47279801280371153, 'winogrande': 0.6456195737963694, 'commonsense_qa': 0.6552006552006552, 'mmlu': 0.4136162939752172, 'piqa': 0.764961915125136, 'openbookqa': 0.308, 'boolq': 0.8}, 'luodian/llama-7b-hf': {'arc_easy': 0.7925084175084175, 'arc_challenge': 0.4539249146757679, 'hellaswag': 0.5741884086835292, 'truthfulqa_mc2': 0.40347004284426646, 'winogrande': 0.7213891081294396, 'commonsense_qa': 0.4037674037674038, 'mmlu': 0.35130323315766987, 'piqa': 0.794341675734494, 'openbookqa': 0.348, 'boolq': 0.7666666666666667}, 'microsoft/phi-1': {'arc_easy': 0.3930976430976431, 'arc_challenge': 0.197098976109215, 'hellaswag': 0.2865962955586537, 'truthfulqa_mc2': 0.4468475184711066, 'winogrande': 0.48382004735595896, 'commonsense_qa': 0.20475020475020475, 'mmlu': 0.2477567298105683, 'piqa': 0.5647442872687704, 'openbookqa': 0.138, 'boolq': 0.4525993883792049}, 'microsoft/phi-2': {'arc_easy': 0.8531144781144782, 'arc_challenge': 0.575938566552901, 'hellaswag': 0.5656243776140211, 'truthfulqa_mc2': 0.4523077166728634, 'winogrande': 0.7348066298342542, 'commonsense_qa': 0.6912366912366913, 'mmlu': 0.5683663295826805, 'piqa': 0.7769314472252449, 'openbookqa': 0.422, 'boolq': 0.8345565749235474}, 'microsoft/Phi-3-mini-4k-instruct': {'arc_easy': 0.8581649831649831, 'arc_challenge': 0.6100682593856656, 'hellaswag': 0.5987851025692094, 'truthfulqa_mc2': 0.541319398411511, 'winogrande': 0.7458563535911602, 'commonsense_qa': 0.7608517608517609, 'mmlu': 0.7046004842615012, 'piqa': 0.8073993471164309, 'openbookqa': 0.422, 'boolq': 0.8522935779816514}, 'microsoft/phi-1_5': {'arc_easy': 0.8009259259259259, 'arc_challenge': 0.4906143344709898, 'hellaswag': 0.48834893447520417, 'truthfulqa_mc2': 0.4105060007557569, 'winogrande': 0.7166535122336227, 'commonsense_qa': 0.5528255528255528, 'mmlu': 0.4247258225324028, 'piqa': 0.780195865070729, 'openbookqa': 0.38, 'boolq': 0.7498470948012232}, 'NousResearch/Llama-2-7b-hf': {'arc_easy': 0.8009259259259259, 'arc_challenge': 0.4991467576791809, 'hellaswag': 0.5857398924517029, 'truthfulqa_mc2': 0.4551163514715192, 'winogrande': 0.7458563535911602, 'commonsense_qa': 0.5814905814905815, 'mmlu': 0.45969235151687793, 'piqa': 0.7916213275299239, 'openbookqa': 0.358, 'boolq': 0.7938837920489297}, 'cerebras/Cerebras-GPT-2.7B': {'arc_easy': 0.6014309764309764, 'arc_challenge': 0.2696245733788396, 'hellaswag': 0.38329018123879705, 'truthfulqa_mc2': 0.43284819441188416, 'winogrande': 0.5485398579321231, 'commonsense_qa': 0.1850941850941851, 'mmlu': 0.2544509329155391, 'piqa': 0.704570184983678, 'openbookqa': 0.204, 'boolq': 0.5923547400611621}, 'cerebras/Cerebras-GPT-256M': {'arc_easy': 0.41919191919191917, 'arc_challenge': 0.18430034129692832, 'hellaswag': 0.2762397928699462, 'truthfulqa_mc2': 0.47973008163447206, 'winogrande': 0.5098658247829518, 'commonsense_qa': 0.19000819000819, 'mmlu': 0.2684090585386697, 'piqa': 0.6218715995647442, 'openbookqa': 0.16, 'boolq': 0.6149847094801223}, 'cerebras/Cerebras-GPT-590M': {'arc_easy': 0.4718013468013468, 'arc_challenge': 0.197098976109215, 'hellaswag': 0.2932682732523402, 'truthfulqa_mc2': 0.45980436081688136, 'winogrande': 0.4972375690607735, 'commonsense_qa': 0.19246519246519248, 'mmlu': 0.2584389688078621, 'piqa': 0.6322089227421109, 'openbookqa': 0.176, 'boolq': 0.591743119266055}, 'cerebras/Cerebras-GPT-111M': {'arc_easy': 0.35648148148148145, 'arc_challenge': 0.17064846416382254, 'hellaswag': 0.26419040031866164, 'truthfulqa_mc2': 0.48678041497280744, 'winogrande': 0.4877663772691397, 'commonsense_qa': 0.1941031941031941, 'mmlu': 0.25879504344110527, 'piqa': 0.5973884657236126, 'openbookqa': 0.138, 'boolq': 0.6214067278287462}, 'cerebras/Cerebras-GPT-1.3B': {'arc_easy': 0.5332491582491582, 'arc_challenge': 0.2380546075085324, 'hellaswag': 0.3256323441545509, 'truthfulqa_mc2': 0.4532421518384036, 'winogrande': 0.5169692186266772, 'commonsense_qa': 0.20393120393120392, 'mmlu': 0.2669847600056972, 'piqa': 0.6681175190424374, 'openbookqa': 0.176, 'boolq': 0.5932721712538226}, 'Qwen/Qwen2-1.5B': {'arc_easy': 0.7323232323232324, 'arc_challenge': 0.4129692832764505, 'hellaswag': 0.49153555068711413, 'truthfulqa_mc2': 0.4628524572144829, 'winogrande': 0.6566692975532754, 'commonsense_qa': 0.7133497133497133, 'mmlu': 0.5581113801452785, 'piqa': 0.7687704026115343, 'openbookqa': 0.286, 'boolq': 0.7244648318042813}, 'Qwen/Qwen-1_8B': {'arc_easy': 0.6776094276094277, 'arc_challenge': 0.34897610921501704, 'hellaswag': 0.45508862776339376, 'truthfulqa_mc2': 0.4144457648527965, 'winogrande': 0.611681136543015, 'commonsense_qa': 0.6306306306306306, 'mmlu': 0.4465888050135308, 'piqa': 0.7328618063112078, 'openbookqa': 0.286, 'boolq': 0.6584097859327217}, 'Qwen/Qwen1.5-4B': {'arc_easy': 0.7643097643097643, 'arc_challenge': 0.454778156996587, 'hellaswag': 0.5252937661820355, 'truthfulqa_mc2': 0.49406911890371064, 'winogrande': 0.6842936069455406, 'commonsense_qa': 0.782964782964783, 'mmlu': 0.5521293263067939, 'piqa': 0.7714907508161044, 'openbookqa': 0.314, 'boolq': 0.7798165137614679}, 'Qwen/Qwen2-0.5B': {'arc_easy': 0.6157407407407407, 'arc_challenge': 0.2687713310580205, 'hellaswag': 0.3836885082652858, 'truthfulqa_mc2': 0.4216743284120885, 'winogrande': 0.5659037095501184, 'commonsense_qa': 0.5167895167895168, 'mmlu': 0.4428856288278023, 'piqa': 0.6969532100108814, 'openbookqa': 0.252, 'boolq': 0.6116207951070336}, 'Qwen/Qwen1.5-0.5B': {'arc_easy': 0.6153198653198653, 'arc_challenge': 0.2883959044368601, 'hellaswag': 0.38348934475204144, 'truthfulqa_mc2': 0.42667420167065784, 'winogrande': 0.5808997632202052, 'commonsense_qa': 0.457002457002457, 'mmlu': 0.38477424868252386, 'piqa': 0.70620239390642, 'openbookqa': 0.234, 'boolq': 0.4957186544342508}, 'Qwen/Qwen1.5-1.8B': {'arc_easy': 0.6843434343434344, 'arc_challenge': 0.35494880546075086, 'hellaswag': 0.46026687910774744, 'truthfulqa_mc2': 0.4318853382784274, 'winogrande': 0.6148382004735596, 'commonsense_qa': 0.6855036855036855, 'mmlu': 0.4551345962113659, 'piqa': 0.7448313384113167, 'openbookqa': 0.294, 'boolq': 0.6642201834862386}, 'meta-llama/Meta-Llama-3-8B': {'arc_easy': 0.8438552188552189, 'arc_challenge': 0.552901023890785, 'hellaswag': 0.6147181836287592, 'truthfulqa_mc2': 0.49324996093024376, 'winogrande': 0.7797947908445146, 'commonsense_qa': 0.7477477477477478, 'mmlu': 0.6539666714143284, 'piqa': 0.8052230685527747, 'openbookqa': 0.376, 'boolq': 0.8201834862385321}, 'meta-llama/Meta-Llama-3.1-8B': {'arc_easy': 0.8446969696969697, 'arc_challenge': 0.5520477815699659, 'hellaswag': 0.617805218084047, 'truthfulqa_mc2': 0.496908813767803, 'winogrande': 0.7853196527229677, 'commonsense_qa': 0.7551187551187551, 'mmlu': 0.6535393818544367, 'piqa': 0.8101196953210011, 'openbookqa': 0.382, 'boolq': 0.8302752293577982}, 'google/gemma-2b': {'arc_easy': 0.7710437710437711, 'arc_challenge': 0.4684300341296928, 'hellaswag': 0.5278828918542123, 'truthfulqa_mc2': 0.39638799785403395, 'winogrande': 0.6582478295185478, 'commonsense_qa': 0.4406224406224406, 'mmlu': 0.4100555476427859, 'piqa': 0.7736670293797606, 'openbookqa': 0.326, 'boolq': 0.6944954128440367}, 'google/recurrentgemma-2b': {'arc_easy': 0.752104377104377, 'arc_challenge': 0.4189419795221843, 'hellaswag': 0.5284803823939455, 'truthfulqa_mc2': 0.40729027286482317, 'winogrande': 0.6937647987371744, 'commonsense_qa': 0.2932022932022932, 'mmlu': 0.34624697336561744, 'piqa': 0.7845484221980413, 'openbookqa': 0.322, 'boolq': 0.7180428134556575}, 'google/gemma-2-2b': {'arc_easy': 0.8135521885521886, 'arc_challenge': 0.5017064846416383, 'hellaswag': 0.5574586735710018, 'truthfulqa_mc2': 0.4091920956285096, 'winogrande': 0.7150749802683505, 'commonsense_qa': 0.6601146601146601, 'mmlu': 0.5312633527987466, 'piqa': 0.7872687704026116, 'openbookqa': 0.332, 'boolq': 0.7357798165137615}, 'mtgv/MobileLLaMA-1.4B-Base': {'arc_easy': 0.6611952861952862, 'arc_challenge': 0.30631399317406144, 'hellaswag': 0.42959569806811393, 'truthfulqa_mc2': 0.3854998602174926, 'winogrande': 0.5951065509076559, 'commonsense_qa': 0.20556920556920558, 'mmlu': 0.24675972083748754, 'piqa': 0.7230685527747551, 'openbookqa': 0.258, 'boolq': 0.5669724770642202}, 'MBZUAI/LaMini-GPT-774M': {'arc_easy': 0.6060606060606061, 'arc_challenge': 0.2645051194539249, 'hellaswag': 0.36745668193586933, 'truthfulqa_mc2': 0.41859404604309364, 'winogrande': 0.5659037095501184, 'commonsense_qa': 0.22276822276822278, 'mmlu': 0.2624982196268338, 'piqa': 0.70620239390642, 'openbookqa': 0.23, 'boolq': 0.718348623853211}, 'MBZUAI/LaMini-GPT-1.5B': {'arc_easy': 0.6418350168350169, 'arc_challenge': 0.3165529010238908, 'hellaswag': 0.403505277833101, 'truthfulqa_mc2': 0.4387412824817667, 'winogrande': 0.5595895816890292, 'commonsense_qa': 0.26126126126126126, 'mmlu': 0.29468736647201255, 'piqa': 0.7127312295973884, 'openbookqa': 0.274, 'boolq': 0.7724770642201835}, 'MBZUAI/MobiLlama-05B': {'arc_easy': 0.5820707070707071, 'arc_challenge': 0.26109215017064846, 'hellaswag': 0.401911969727146, 'truthfulqa_mc2': 0.4159037133163954, 'winogrande': 0.5588003157063931, 'commonsense_qa': 0.21294021294021295, 'mmlu': 0.2606466315339695, 'piqa': 0.719804134929271, 'openbookqa': 0.22, 'boolq': 0.5596330275229358}, 'MBZUAI/MobiLlama-1B': {'arc_easy': 0.6557239057239057, 'arc_challenge': 0.3097269624573379, 'hellaswag': 0.46723760207130055, 'truthfulqa_mc2': 0.3909933833532008, 'winogrande': 0.6101026045777427, 'commonsense_qa': 0.19328419328419327, 'mmlu': 0.23849878934624696, 'piqa': 0.7535364526659413, 'openbookqa': 0.254, 'boolq': 0.6042813455657492}, 'apple/OpenELM-270M': {'arc_easy': 0.5597643097643098, 'arc_challenge': 0.24232081911262798, 'hellaswag': 0.3736307508464449, 'truthfulqa_mc2': 0.49646998696224387, 'winogrande': 0.5374901341752171, 'commonsense_qa': 0.18673218673218672, 'mmlu': 0.25630252100840334, 'piqa': 0.6974972796517954, 'openbookqa': 0.2, 'boolq': 0.5394495412844037}, 'apple/OpenELM-450M': {'arc_easy': 0.6014309764309764, 'arc_challenge': 0.26706484641638223, 'hellaswag': 0.41236805417247563, 'truthfulqa_mc2': 0.49503788884148187, 'winogrande': 0.5714285714285714, 'commonsense_qa': 0.19901719901719903, 'mmlu': 0.260361771827375, 'piqa': 0.719804134929271, 'openbookqa': 0.248, 'boolq': 0.5587155963302752}, 'apple/OpenELM-1_1B': {'arc_easy': 0.6822390572390572, 'arc_challenge': 0.32593856655290104, 'hellaswag': 0.48536148177653854, 'truthfulqa_mc2': 0.5068877285184951, 'winogrande': 0.632991318074191, 'commonsense_qa': 0.18345618345618345, 'mmlu': 0.26883634809856144, 'piqa': 0.7519042437431991, 'openbookqa': 0.3, 'boolq': 0.635474006116208}, 'bigscience/bloom-560m': {'arc_easy': 0.49957912457912457, 'arc_challenge': 0.22866894197952217, 'hellaswag': 0.3140808603863772, 'truthfulqa_mc2': 0.4438238306836128, 'winogrande': 0.5114443567482242, 'commonsense_qa': 0.19737919737919737, 'mmlu': 0.24070645207235436, 'piqa': 0.6387377584330794, 'openbookqa': 0.18, 'boolq': 0.5339449541284403}, 'bigscience/bloomz-560m': {'arc_easy': 0.45875420875420875, 'arc_challenge': 0.21416382252559726, 'hellaswag': 0.3180641306512647, 'truthfulqa_mc2': 0.46364608189251544, 'winogrande': 0.5367008681925809, 'commonsense_qa': 0.1981981981981982, 'mmlu': 0.25302663438256656, 'piqa': 0.6354733405875952, 'openbookqa': 0.17, 'boolq': 0.6467889908256881}, 'bigscience/bloom-1b1': {'arc_easy': 0.5576599326599326, 'arc_challenge': 0.2525597269624573, 'hellaswag': 0.34843656642103166, 'truthfulqa_mc2': 0.45491043861144803, 'winogrande': 0.5335438042620363, 'commonsense_qa': 0.19737919737919737, 'mmlu': 0.2679105540521293, 'piqa': 0.675734494015234, 'openbookqa': 0.196, 'boolq': 0.5908256880733945}, 'bigscience/bloomz-1b1': {'arc_easy': 0.5122053872053872, 'arc_challenge': 0.2235494880546075, 'hellaswag': 0.34405496912965544, 'truthfulqa_mc2': 0.45659091332975266, 'winogrande': 0.5501183898973955, 'commonsense_qa': 0.1981981981981982, 'mmlu': 0.2674832644922376, 'piqa': 0.6692056583242655, 'openbookqa': 0.202, 'boolq': 0.6217125382262997}, 'EleutherAI/pythia-1.4b': {'arc_easy': 0.6376262626262627, 'arc_challenge': 0.28924914675767915, 'hellaswag': 0.40529774945230035, 'truthfulqa_mc2': 0.4150747440841623, 'winogrande': 0.574585635359116, 'commonsense_qa': 0.20556920556920558, 'mmlu': 0.2583677538812135, 'piqa': 0.7094668117519043, 'openbookqa': 0.22, 'boolq': 0.6311926605504588}, 'EleutherAI/pythia-410m': {'arc_easy': 0.5622895622895623, 'arc_challenge': 0.2295221843003413, 'hellaswag': 0.33897629954192393, 'truthfulqa_mc2': 0.426198733741774, 'winogrande': 0.5374901341752171, 'commonsense_qa': 0.19656019656019655, 'mmlu': 0.27104401082466884, 'piqa': 0.6795429815016322, 'openbookqa': 0.172, 'boolq': 0.6058103975535168}, 'EleutherAI/pythia-1b': {'arc_easy': 0.6005892255892256, 'arc_challenge': 0.25341296928327645, 'hellaswag': 0.3770165305715993, 'truthfulqa_mc2': 0.41357319763662626, 'winogrande': 0.5280189423835833, 'commonsense_qa': 0.22194922194922195, 'mmlu': 0.2614299957271044, 'piqa': 0.7138193688792165, 'openbookqa': 0.212, 'boolq': 0.6079510703363914}, 'EleutherAI/pythia-160m': {'arc_easy': 0.4457070707070707, 'arc_challenge': 0.19368600682593856, 'hellaswag': 0.2847042421828321, 'truthfulqa_mc2': 0.4588962222349507, 'winogrande': 0.4956590370955012, 'commonsense_qa': 0.20147420147420148, 'mmlu': 0.2508901865831078, 'piqa': 0.6289445048966268, 'openbookqa': 0.16, 'boolq': 0.5501529051987768}, 'EleutherAI/pythia-2.8b': {'arc_easy': 0.6763468013468014, 'arc_challenge': 0.318259385665529, 'hellaswag': 0.4523003385779725, 'truthfulqa_mc2': 0.40160852592361784, 'winogrande': 0.6108918705603789, 'commonsense_qa': 0.19983619983619982, 'mmlu': 0.2681241988320752, 'piqa': 0.7437431991294886, 'openbookqa': 0.268, 'boolq': 0.6452599388379205}, 'openbmb/MiniCPM-2B-128k': {'arc_easy': 0.7327441077441077, 'arc_challenge': 0.4180887372013652, 'hellaswag': 0.5061740689105756, 'truthfulqa_mc2': 0.41958970368471155, 'winogrande': 0.648776637726914, 'commonsense_qa': 0.628992628992629, 'mmlu': 0.4600484261501211, 'piqa': 0.7584330794341676, 'openbookqa': 0.312, 'boolq': 0.7458715596330275}, 'openbmb/MiniCPM-1B-sft-bf16': {'arc_easy': 0.742003367003367, 'arc_challenge': 0.40273037542662116, 'hellaswag': 0.5091615216092412, 'truthfulqa_mc2': 0.4044718917845454, 'winogrande': 0.6377269139700079, 'commonsense_qa': 0.7207207207207207, 'mmlu': 0.48568579974362625, 'piqa': 0.7535364526659413, 'openbookqa': 0.32, 'boolq': 0.7045871559633028}, 'HuggingFaceTB/SmolLM-135M': {'arc_easy': 0.6510942760942761, 'arc_challenge': 0.295221843003413, 'hellaswag': 0.34574785899223265, 'truthfulqa_mc2': 0.4185448416322067, 'winogrande': 0.5153906866614049, 'commonsense_qa': 0.2153972153972154, 'mmlu': 0.25744195983478135, 'piqa': 0.6887921653971708, 'openbookqa': 0.226, 'boolq': 0.599388379204893}, 'HuggingFaceTB/SmolLM-360M': {'arc_easy': 0.710016835016835, 'arc_challenge': 0.36689419795221845, 'hellaswag': 0.4148575980880303, 'truthfulqa_mc2': 0.4022810837933225, 'winogrande': 0.5777426992896606, 'commonsense_qa': 0.21375921375921375, 'mmlu': 0.2617860703603475, 'piqa': 0.7285092491838956, 'openbookqa': 0.264, 'boolq': 0.5501529051987768}, 'HuggingFaceTB/SmolLM-1.7B': {'arc_easy': 0.7710437710437711, 'arc_challenge': 0.4445392491467577, 'hellaswag': 0.49970125473013344, 'truthfulqa_mc2': 0.4106040874896398, 'winogrande': 0.6187845303867403, 'commonsense_qa': 0.2244062244062244, 'mmlu': 0.29689502919811994, 'piqa': 0.764961915125136, 'openbookqa': 0.332, 'boolq': 0.6596330275229357}, 'TinyLlama/TinyLlama-1.1B-intermediate-step-1431k-3T': {'arc_easy': 0.6553030303030303, 'arc_challenge': 0.3165529010238908, 'hellaswag': 0.4517028480382394, 'truthfulqa_mc2': 0.40820994978826486, 'winogrande': 0.5998421468034728, 'commonsense_qa': 0.19574119574119575, 'mmlu': 0.2547357926221336, 'piqa': 0.7317736670293797, 'openbookqa': 0.266, 'boolq': 0.5862385321100917}}",,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,

==> plot-scripts/SLM_Survey_Table_-_Sheet1-7.csv <==
Model,Parameters,Type,Release Date (Year.Month),affiliation,Link (paper or huggingface),Attention Type (MHA/MQA/GQA/etc),Layer Number,Hidden Size,Head Num,Activation,Vocabulary Size,FFN ratio,"Architecture Innovation (e.g., weights sharing, etc)",Training Tokens,Training Datasets (unk -> closed dataset),GPU-hours,Max Context Window,"Training Innovations (e.g., Distillation)",Commonsense reasoning/understanding,Problem solving,Math,...,In-context Learning
facebook/opt-125m,125M,,2022.05,Facebook     ,https://huggingface.co/facebook/opt-125m,MHA,12,768,12,relu,50272,4,,180B Token Dataset,"RoBERTa, The Pile, PushShift.io Reddit",,2048,,0.40330891430100174,0.2939773037630773,1.8999999999999997,,
facebook/opt-350m,350M,,2022.05,Facebook     ,https://huggingface.co/facebook/opt-350m,MHA,24,1024,16,relu,50272,4,,180B Token Dataset,"RoBERTa, The Pile, PushShift.io Reddit",,2048,,0.41397459998536906,0.30746496119248734,1.5333333333333332,,
facebook/opt-2.7b,2.7B,,2022.05,Facebook     ,https://huggingface.co/facebook/opt-2.7b,MHA,32,2560,32,relu,50272,4,,180B Token Dataset,"RoBERTa, The Pile, PushShift.io Reddit",,2048,,0.4718290255748334,0.4062225475593449,2.433333333333333,,
facebook/opt-1.3b,1.3B,,2022.05,Facebook     ,https://huggingface.co/facebook/opt-1.3b,MHA,24,2048,32,relu,50272,4,,180B Token Dataset,"RoBERTa, The Pile, PushShift.io Reddit",,2048,,0.4489786977209106,0.3765542415709661,2.2,,
facebook/galactica-125m,125M,,2022.11,Facebook     ,https://huggingface.co/facebook/galactica-125m,MHA,12,768,12,gelu,50000,4,,450B/106B Dataset,closed dataset,,2048,,0.3966410279781424,0.311034022,1.9333333333333336,,
facebook/galactica-1.3b,1.3B,,2022.11,Facebook     ,https://huggingface.co/facebook/galactica-1.3b,MHA,24,2048,32,gelu,50000,4,,450B/106B Dataset,closed dataset,,2048,,0.42972719135376486,0.4020213226480942,2.8666666666666667,,
bigscience/bloom-560m,560M,,2022.11,BigScience   ,https://huggingface.co/bigscience/bloom-560m,MHA,24,1024,16,gelu_new ,250880,4,,350B Dataset,WuDaoCorpora,,2048,,0.40277299396556165,0.32298484,1.6333333333333335,,
bigscience/bloom-1b1,1.1B,,2022.11,BigScience   ,https://huggingface.co/bigscience/bloom-1b1,MHA,24,1536,16,gelu_new ,250880,4,,350B Dataset,WuDaoCorpora,,2048,,0.42811859839462024,0.3593767378915064,2.4,,
bigscience/bloomz-1b1,1.1B,,2022.11,BigScience   ,https://huggingface.co/bigscience/bloomz-1b1,MHA,24,1536,16,gelu_new ,250880,4,,350B Dataset & 0.5B Finetune,WuDaoCorpora,,2048,,0.434554381,0.3344127132507441,2.033333333333333,,
bigscience/bloomz-560m,560M,,2022.11,BigScience   ,https://huggingface.co/bigscience/bloomz-560m,MHA,24,1024,16,gelu_new ,250880,4,,350B Dataset & 0.36B Finetune,WuDaoCorpora,,2048,,0.4241245157639775,0.3086482218874575,1.2333333333333334,,
EleutherAI/pythia-410m,410M,,2023.03,EleutherAI   ,https://huggingface.co/EleutherAI/pythia-410m,MHA,24,1024,16,gelu,50304,4,,300B/207B Dataset,The Pile,,2048,,0.42236839186775155,0.35428525247152415,1.8333333333333333,,
EleutherAI/pythia-160m,160M,,2023.03,EleutherAI   ,https://huggingface.co/EleutherAI/pythia-160m,MHA,12,768,12,gelu,50304,4,,300B/207B Dataset,The Pile,,2048,,0.3971187304404128,0.29676108803870566,2.3666666666666667,,
EleutherAI/pythia-1b,1B,,2023.03,EleutherAI   ,https://huggingface.co/EleutherAI/pythia-1b,MHA,16,2048,8,gelu,50304,4,,300B/207B Dataset,The Pile,,2048,,0.4391897616795198,0.3718107301998688,2.4666666666666663,,
EleutherAI/pythia-1.4b,1.4B,,2023.03,EleutherAI   ,https://huggingface.co/EleutherAI/pythia-1.4b,MHA,24,2048,16,gelu,50304,4,,300B/207B Dataset,The Pile,,2048,,0.4515981152524496,0.3950810544217184,2.4,,
EleutherAI/pythia-2.8b,2.8B,,2023.03,EleutherAI   ,https://huggingface.co/EleutherAI/pythia-2.8b,MHA,32,2560,32,gelu,50304,4,,300B/207B Dataset,The Pile,,2048,,0.4745200104093684,0.42091012861480187,2.4666666666666663,,
cerebras/Cerebras-GPT-111M,111M,,2023.03,Cerebras     ,https://huggingface.co/cerebras/Cerebras-GPT-111M,MHA,10,768,12,gelu,50257,4,,2.2B/371B Dataset,the Pile,,2048,Maximal Update Parameterization (µP),0.3985193686023088,0.26197499636213645,1.3666666666666665,,
cerebras/Cerebras-GPT-256M,256M,,2023.03,Cerebras     ,https://huggingface.co/cerebras/Cerebras-GPT-256M,MHA,14,1088,17,gelu,50257,4,,5.1B/371B Dataset,the Pile,,2048,Maximal Update Parameterization (µP),0.40752859976291816,0.2906337730091724,None,,
cerebras/Cerebras-GPT-590M,590M,,2023.03,Cerebras     ,https://huggingface.co/cerebras/Cerebras-GPT-590M,MHA,18,1536,12,gelu,50257,4,,11.8B/371B Dataset,the Pile,,2048,Maximal Update Parameterization (µP),0.40610391965762194,0.3091130972394746,1.8333333333333333,,
cerebras/Cerebras-GPT-1.3B,1.3B,,2023.03,Cerebras     ,https://huggingface.co/cerebras/Cerebras-GPT-1.3B,MHA,24,2048,16,gelu,50257,4,,26.3B/371B Dataset,the Pile,,2048,Maximal Update Parameterization (µP),0.4195949441210137,0.3460961752544626,1.8333333333333333,,
cerebras/Cerebras-GPT-2.7B,2.7B,,2023.03,Cerebras     ,https://huggingface.co/cerebras/Cerebras-GPT-2.7B,MHA,32,2560,32,gelu,50257,4,,53.0B/371B Dataset,the Pile,,2048,Maximal Update Parameterization (µP),0.43581390624597566,0.3751688275751184,2.566666666666667,,
MBZUAI/LaMini-GPT-774M,774M,,2023.04,MBZUAI       ,https://huggingface.co/MBZUAI/LaMini-GPT-774M,MHA,36,1280,20,gelu_new ,50258,4,,"
",closed dataset,,1024,Distillation,0.4613248111509908,0.3776879817137882,1.8,,
MBZUAI/LaMini-GPT-1.5B,1.5B,,2023.04,MBZUAI       ,https://huggingface.co/MBZUAI/LaMini-GPT-1.5B,MHA,48,1600,25,gelu_new ,50258,4,,"
",closed dataset,,1024,Distillation,0.4889008138689614,0.417691761,1.7666666666666666,,
microsoft/phi-1_5,1.3B,,2023.09,Microsoft  ,https://huggingface.co/microsoft/phi-1_5,MHA,24,2048,32,gelu_new,51200,4,,150B/26B Dataset,closed dataset,32xA100-40G*8days,2048,,0.5826252800231556,0.5720886943097728,None,,
microsoft/phi-1,1.3B,,2023.09,Microsoft  ,https://huggingface.co/microsoft/phi-1,MHA,24,2048,32,gelu_new,51200,4,,54B/7B Dataset,closed dataset,8 A100*6days,2048,,0.3681939631119856,0.27931778300580884,2.266666666666667,,
stabilityai/stablelm-zephyr-3b,3B,instruct,2023.11,StabilityAI,https://huggingface.co/stabilityai/stablelm-zephyr-3b,MHA,32,2560,32,silu,50304,2.7,,400B/100B Dataset,"Falcon RefinedWeb extract, RedPajama-Data, The Pile, StarCoder",64 A100-80G,1024,,0.6292983635093926,0.5338538262737792,29.63333333333333,,
Qwen/Qwen-1_8B,1.8B,,2023.11,Alibaba,https://huggingface.co/Qwen/Qwen-1_8B,MHA,24,2048,16,silu,151936,5,dynamic NTK-aware interpolation; LogN-Scaling; window attention,2200B/2200B Dataset,closed dataset,,8192,,0.5413025360048237,0.4910581139459918,18.45,,
microsoft/phi-2,2.7B,,2023.12,Microsoft  ,https://huggingface.co/microsoft/phi-2,MHA,32,2560,32,gelu_new ,51200,4,,1400B/250B Dataset,closed dataset,96xA100-80G*14Days,2048,,0.6396376339295174,0.6658064580833533,26.833333333333332,,
TinyLlama/TinyLlama-1.1B-intermediate-step-1431k-3T,1.1B,,2023.12,TinyLlama    ,https://huggingface.co/TinyLlama/TinyLlama-1.1B-intermediate-step-1431k-3T,GQA,22,2048,32,silu,32000,2.75,,3000B,"SlimPajama, StarCoder Training Dataset",16*A100-40G*90d,2048,,0.46278690564437774,0.40886390798301825,2.6,,
mtgv/MobileLLaMA-1.4B-Base,1.4B,,2023.12,Meituan,https://huggingface.co/mtgv/MobileLLaMA-1.4B-Base,GQA,24,2048,16,silu,32000,2.75,,1300B,RedPajama v1,,2048,,0.4519731920859205,0.4047563334022784,2.1333333333333333,,
stabilityai/stablelm-2-zephyr-1_6b,1.6B,instruct,2024.01,StabilityAI  ,https://huggingface.co/stabilityai/stablelm-2-zephyr-1_6b,MHA,24,2048,32,silu,100352,2.75,,2000B,"Falcon RefinedWeb extract, RedPajama-Data, The Pile, StarCoder, CulturaX",92k,4096,,0.5970204844773325,0.5151239490774924,23.100000000000005,,
Qwen/Qwen1.5-0.5B,0.5B,,2024.02,Alibaba,https://huggingface.co/Qwen/Qwen1.5-0.5B,MHA,24,1024,16,silu,151936,3,mixture of sliding window attention and full attention,2400B,closed dataset,,32000,,0.46914097356943324,0.42949667281308307,7.333333333333333,,
Qwen/Qwen1.5-1.8B,1.8B,,2024.02,Alibaba,https://huggingface.co/Qwen/Qwen1.5-1.8B,MHA,24,2048,16,silu,151936,3,mixture of sliding window attention and full attention,2400B,closed dataset,,32000,,0.5565065178944251,0.4981422786718504,18.633333333333333,,
Qwen/Qwen1.5-4B,4B,,2024.02,Alibaba,https://huggingface.co/Qwen/Qwen1.5-4B,MHA,40,2560,20,silu,151936,3,mixture of sliding window attention and full attention,4000B,closed dataset,,32000,,0.6217040770819489,0.5904057492043817,21.766666666666666,,
MBZUAI/MobiLlama-1B,1B,,2024.02,MBZUAI       ,https://huggingface.co/MBZUAI/MobiLlama-1B,GQA,22,2048,32,silu,32000,2.75,shared FFN,1259B,"RedPajama-v1, Amber dataset uses RefinedWeb to replace common_crawl subset of RedPajama-v1",,2048,,0.4676336545025897,0.40131655250916354,None,,
MBZUAI/MobiLlama-05B,0.5B,,2024.02,MBZUAI       ,https://huggingface.co/MBZUAI/MobiLlama-05B,GQA,22,2048,32,silu,32000,2.75,shared FFN,1259B,"RedPajama-v1, Amber dataset uses RefinedWeb to replace common_crawl subset of RedPajama-v2",26..6k(7d),2048,,0.44128476773462205,0.3679364962584417,None,,
google/gemma-2b,2B,,2024.02,Google ,https://huggingface.co/google/gemma-2b,MQA,18,2048,8,gelu,256000,8,,3000B,closed dataset,512 TPU-V5e,8192,,0.5453290860104331,0.5498431176054166,13.299999999999999,,
h2oai/h2o-danube2-1.8b-base,1.8B,,2024.03,H2O,https://huggingface.co/h2oai/h2o-danube2-1.8b-base,GQA,24,2560,32,silu,32000,2.7,,1T,closed dataset,,8192,,0.5686333882295481,0.4048900956807783,21.45,,
openbmb/MiniCPM-1B-sft-bf16,1B,Instruct,2024.04,OpenBMB      ,https://huggingface.co/openbmb/MiniCPM-1B-sft-bf16,GQA,52,1536,24,silu,73440,2.5,,"
",closed dataset,,128k,,0.5786006652448227,0.5434731807245381,None,,
apple/OpenELM-270M,270M,,2024.04,Apple        ,https://huggingface.co/apple/OpenELM-270M,GQA,16,1280,12-20,silu,32000,0,Layer-wise scaling,1500B,"RefinedWeb, deduplicated PILE, a subset of RedPajama, and a subset of Dolma v1.6",128*A100*3d,2048,,0.4330385542360417,0.3527958832951137,None,,
apple/OpenELM-450M,450M,,2024.04,Apple        ,https://huggingface.co/apple/OpenELM-450M,GQA,20,1536,12-24,silu,32000,0,Layer-wise scaling,1500B,"RefinedWeb, deduplicated PILE, a subset of RedPajama, and a subset of Dolma v1.7",128*H100*3,2048,,0.4577673492456106,0.3762858648915779,None,,
apple/OpenELM-1_1B,1.1B,,2024.04,Apple        ,https://huggingface.co/apple/OpenELM-1_1B,GQA,28,2048,16-32,silu,32000,0,Layer-wise scaling,1500B,"RefinedWeb, deduplicated PILE, a subset of RedPajama, and a subset of Dolma v1.8",128*A100*11,2048,,0.49943928024068784,0.42567132396350654,None,,
apple/OpenELM-3B,3B,,2024.04,Apple        ,https://huggingface.co/apple/OpenELM-3B,MHA,36,3072,12-24,silu,32000,0,Layer-wise scaling,1500B,"RefinedWeb, deduplicated PILE, a subset of RedPajama, and a subset of Dolma v1.9",,2048,,None,None,None,,
openbmb/MiniCPM-2B-128k,2B,,2024.04,OpenBMB  ,https://huggingface.co/openbmb/MiniCPM-2B-128k,GQA,40,2304,36,silu,122760,2.5,,"
",cloed dataset,,131072,learning rate scheduler、Two Stage Pre-training Strategy,0.5742625254831465,0.5369604236985314,None,,
microsoft/Phi-3-mini-4k-instruct,3.8B,instruct,2024.04,Microsoft  ,https://huggingface.co/microsoft/Phi-3-mini-4k-instruct,GQA,32,3072,32,silu,32064,2.6666666666666665,blocksparse attention,3300B,closed dataset,512 H100-80G*10Days,4096/128000（128k版本）,,0.6755007915031034,0.7242779089373833,55.23333333333333,,
google/recurrentgemma-2b,2B,,2024.04,Google,https://huggingface.co/google/recurrentgemma-2b,MQA,26,2560,10,gelu_pytorch_tanh,256000,6,Griffin architecture,2000B,closed dataset,tpu-v5e,8192,,0.5353327118359907,0.5057644433307263,None,,
Qwen/Qwen2-0.5B,0.5B,,2024.06,Alibaba,https://huggingface.co/Qwen/Qwen2-0.5B,GQA,24,896,14,silu,151936,5.428571428571429,Dual Chunk Attention with YARN,12000B,closed dataset,,32000,,0.49266143830498926,0.44246590020885446,11.5,,
Qwen/Qwen2-1.5B,1.5B,,2024.06,Alibaba,https://huggingface.co/Qwen/Qwen2-1.5B,GQA,28,1536,12,silu,151936,5.833333333333333,Dual Chunk Attention with YARN,7000B,closed dataset,,32000,,0.5862346076029146,0.5678012985816538,34.96666666666667,,
HuggingFaceTB/SmolLM-360M,360M,,2024.07,HuggingFace,https://huggingface.co/HuggingFaceTB/SmolLM-360M,GQA,32,960,15,silu,49152,2.6666666666666665,,600B,"FineWeb-Edu,Python-Edu,Cosmopedia v2",,2048,,0.450186107,0.44623236777646696,2.6666666666666665,,
HuggingFaceTB/SmolLM-135M,135M,,2024.07,HuggingFace,https://huggingface.co/HuggingFaceTB/SmolLM-135M,GQA,30,576,9,silu,49152,2.6666666666666665,,600B,"FineWeb-Edu,Python-Edu,Cosmopedia v3",,2048,,0.4298944496121605,0.40125269297749017,2.266666666666667,,
HuggingFaceTB/SmolLM-1.7B,1.7B,,2024.07,HuggingFace,https://huggingface.co/HuggingFaceTB/SmolLM-1.7B,MHA,24,2048,32,silu,49152,4,,1000B,"FineWeb-Edu,Python-Edu,Cosmopedia v4",,2048,,0.5014415770944014,0.5041593497962163,5.466666666666666,,
google/gemma-2-2b,2B,"
",2024.07,Google ,https://huggingface.co/google/gemma-2-2b,GQA,26,2304,8,gelu_pytorch_tanh,256000,8,"
Local Sliding Window and Global Attention, logits softcap",2000B,closed dataset,"
",8192,Distillation,0.5995555709284136,0.6155073419975245,None,,
h2oai/h2o-danube3-4b-base,4B,,2024.07,H2O,https://huggingface.co/h2oai/h2o-danube3-4b-base,GQA,24,3840,32,silu,32000,2.6666666666666665,,6T,closed dataset,,8192,,0.632912919,0.5446465941035985,None,,
h2oai/h2o-danube3-500m-base,0.5B,,2024.07,H2O,https://huggingface.co/h2oai/h2o-danube3-4b-base,GQA,16,1536,16,silu,32000,2.6666666666666665,,4T,closed dataset,,8192,,0.45932054811796474,0.3050223415565104,11.95,,
tensoropera/Fox-1-1.6B,1.6B,,2024.07,TensorOpera AI,https://huggingface.co/tensoropera/Fox-1-1.6B,GQA,32,2048,16,silu,32000,2,,3T,closed dataset,,8192,,0.5646421735096055,0.5014686489970536,3.3000000000000003,,
TRI-ML/DCLM-1B,1.4B,,2024.08,Toyota,https://huggingface.co/TRI-ML/DCLM-1B,MHA,24,2048,16,silu,50432,-,,4300B,DCLM,,2048,,0.5874787522273434,0.5659609420006273,None,,
databricks/dolly-v2-3b,3B,Instruct,2023.04,DataBricks,https://huggingface.co/databricks/dolly-v2-3b,MHA,32,2560,32,gelu,50280,4,,,closed dataset,,2048,,0.4509146197910751,0.29783698635930334,2.5,,
allenai/OLMo-1B-hf,1.18B,,2024.04,AllenAI,https://huggingface.co/allenai/OLMo-1B-hf,MHA,16,2048,16,silu,50304,4,,3T,Dolma ,,2048,,0.451094964,0.2910177317875724,2.5,,
openai-community/gpt2,137M,,2019.02,OpenAI,https://huggingface.co/openai-community/gpt2,MHA,12,768,12,gelu_new,50257,4,,,WebText,,1024,,0.38620685273839245,0.2990901618037843,1.8,,
openai-community/gpt2-large,812M,,2019.02,OpenAI,https://huggingface.co/openai-community/gpt2-large,MHA,36,1280,20,gelu_new,50257,4,,,WebText,,1024,,0.4358806599136828,0.3500853101425672,2.6,,
openai-community/gpt2-xl,1.61B,,2019.02,OpenAI,https://huggingface.co/openai-community/gpt2-xl,MHA,48,1600,25,gelu_new,50257,4,,,WebText,,1024,,0.44893756283325165,0.3785298684041023,2.8,,
openai-community/gpt2-medium,380M,,2019.02,OpenAI,https://huggingface.co/openai-community/gpt2-medium,MHA,24,1024,16,gelu_new,50257,4,,,WebText,,1024,,0.4205963548066571,0.33778448420670787,2,,
openbmb/MiniCPM3-4B,4B,,2024.09,OpenBMB,https://huggingface.co/openbmb/MiniCPM3-4B,MLA,62,2560,40,silu,73448,2.5,,,closed dataset,,32768,,0.6453785870346623,0.688412583,,,
microsoft/Phi-3.5-mini-instruct,3.8B,Instruct,2024.09,Microsoft,https://huggingface.co/microsoft/Phi-3.5-mini-instruct,MHA,32,3072,32,silu,32064,2.6666666666666665,,,closed dataset,,262144,,0.6770832948732616,0.7158442652977252,60.45,,
Qwen/Qwen2.5-1.5B,1.5B,,2024.09,Alibaba,https://huggingface.co/Qwen/Qwen2.5-1.5B,GQA,28,1536,12,silu,151936,5.833333333333333,,,closed dataset,,32768,,0.6008633588934338,0.6366175184377857,44.75,,
Qwen/Qwen2.5-0.5B,500M,,2024.09,Alibaba,https://huggingface.co/Qwen/Qwen2.5-0.5B,GQA,24,896,14,silu,151936,5.428571428571429,,,closed dataset,,32768,,0.5075411932713384,0.49727140659009444,12.25,,
Qwen/Qwen2.5-3B,3B,,2024.09,Alibaba,https://huggingface.co/Qwen/Qwen2.5-3B,GQA,36,2048,16,silu,151936,5.375,,,closed dataset,,32768,,0.6349671034914612,0.6736793605222733,58.55,,
meta-llama/Llama-3.2-3B,3B,,2024.09,Facebook     ,https://huggingface.co/meta-llama/Llama-3.2-3B,GQA,28,3072,24,silu,128256,2.6666666666666665,,"
",closed dataset,,131072,,0.6056116137617956,0.6010256232087894,19.45,,
meta-llama/Llama-3.2-1B,1B,,2024.09,Facebook     ,https://huggingface.co/meta-llama/Llama-3.2-1B,GQA,16,2048,32,silu,128256,4,,"
",closed dataset,,131072,,0.49796006634071077,0.4622533684269127,6.35,,
princeton-nlp/Sheared-LLaMA-1.3B,1.3B,,2023.10,Princeton,https://huggingface.co/princeton-nlp/Sheared-LLaMA-1.3B,MHA,24,2048,16,silu,32000,2.6875,,,RedPajama,,4096,,0.4701898628128019,0.4025815027233411,2.95,,
princeton-nlp/Sheared-LLaMA-2.7B,2.7B,,2023.10,Princeton,https://huggingface.co/princeton-nlp/Sheared-LLaMA-2.7B,MHA,32,2560,20,silu,32000,2.7,,,RedPajama,,4096,,0.512299388,0.45602358491294076,3.34,,
GeneZC/MiniMA-3B,3B,,2023.11,,https://huggingface.co/GeneZC/MiniMA-3B,,24,3072,24,silu,49216,2.6666666666666665,,,,,4096,,None,None,,,
GeneZC/MiniMA-2-1B,1B,,2024.07,,https://huggingface.co/GeneZC/MiniMA-2-1B,,18,2304,18,silu,49216,2.6666666666666665,,,,,4096,,None,None,,,
nvidia/Minitron-4B-Base,4B,,2024.07,Nvidia,https://huggingface.co/nvidia/Minitron-4B-Base,GQA,32,3072,24,relu2,256000,3,,8T,closed dataset,,4096,,0.6266707691544708,0.6106226257288996,,,
m-a-p/CT-LLM-Base,2B,,2024.04,M.A.P.,https://huggingface.co/m-a-p/CT-LLM-Base,MHA,32,2048,16,silu,125824,2.6875,,,MAP-CC,,4096,,0.481627802,0.4442545233792085,8.45,,
amd/AMD-Llama-135m,135M,,2024.08,AMD,https://huggingface.co/amd/AMD-Llama-135m,MHA,12,768,12,silu,32000,2.6666666666666665,,," SlimPajama ,project gutenberg ",,2048,,0.41383631243457863,0.30904340085698173,2.55,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
Llama-7B [For Baseline],7B,,2023.02,Facebook     ,https://huggingface.co/luodian/llama-7b-hf,,,,,,,,,"
",,,2048,,0.5731176151179714,0.5325788551139518,6.35,,
Llama-2-7B [For Baseline],7B,,2023.07,Facebook     ,https://huggingface.co/NousResearch/Llama-2-7b-hf,,,,,,,,,"
",,,,,0.6159583283691168,0.5865883450406616,9,,
Llama-3-7B [For Baseline],7B,,2024.04,Facebook     ,https://huggingface.co/meta-llama/Meta-Llama-3-8B,,,,,,,,,"
",,,,,0.6624167482775103,0.6835743047201107,34.65,,
Llama-3.1-7B [For Baseline],7B,,2024.07,Facebook     ,https://huggingface.co/meta-llama/Meta-Llama-3.1-8B,,,,,,,,,"
",,,,,0.668221052,0.6834280443737909,37.15,,
"{'facebook/opt-350m': {'arc_easy': 0.4591750841750842, 'arc_challenge': 0.2030716723549488, 'hellaswag': 0.3179645488946425, 'truthfulqa_mc2': 0.4469331831239071, 'winogrande': 0.531965272296764, 'commonsense_qa': 0.19737919737919737, 'mmlu': 0.2601481270474291, 'piqa': 0.6545157780195865, 'openbookqa': 0.172, 'boolq': 0.5770642201834862}, 'facebook/galactica-125m': {'arc_easy': 0.48063973063973064, 'arc_challenge': 0.20563139931740615, 'hellaswag': 0.2811192989444334, 'truthfulqa_mc2': 0.478408847360581, 'winogrande': 0.5138121546961326, 'commonsense_qa': 0.1891891891891892, 'mmlu': 0.24683093576413617, 'piqa': 0.5843307943416758, 'openbookqa': 0.144, 'boolq': 0.5856269113149847}, 'facebook/galactica-1.3b': {'arc_easy': 0.6401515151515151, 'arc_challenge': 0.2935153583617747, 'hellaswag': 0.3345947022505477, 'truthfulqa_mc2': 0.44206601888390235, 'winogrande': 0.5485398579321231, 'commonsense_qa': 0.21785421785421785, 'mmlu': 0.27239709443099275, 'piqa': 0.6425462459194777, 'openbookqa': 0.202, 'boolq': 0.6204892966360857}, 'facebook/opt-125m': {'arc_easy': 0.42845117845117847, 'arc_challenge': 0.19197952218430034, 'hellaswag': 0.2894841665006971, 'truthfulqa_mc2': 0.44201650763566497, 'winogrande': 0.5169692186266772, 'commonsense_qa': 0.2072072072072072, 'mmlu': 0.26150121065375304, 'piqa': 0.6360174102285092, 'openbookqa': 0.17, 'boolq': 0.5614678899082569}, 'facebook/opt-1.3b': {'arc_easy': 0.6035353535353535, 'arc_challenge': 0.2781569965870307, 'hellaswag': 0.4147580163314081, 'truthfulqa_mc2': 0.4135612001370201, 'winogrande': 0.5880031570639306, 'commonsense_qa': 0.20475020475020475, 'mmlu': 0.24797037459051416, 'piqa': 0.7225244831338411, 'openbookqa': 0.228, 'boolq': 0.5712538226299694}, 'facebook/opt-2.7b': {'arc_easy': 0.6473063973063973, 'arc_challenge': 0.31569965870307165, 'hellaswag': 0.46245767775343555, 'truthfulqa_mc2': 0.40363600263557414, 'winogrande': 0.6266771902131019, 'commonsense_qa': 0.2022932022932023, 'mmlu': 0.25566158666856575, 'piqa': 0.7519042437431991, 'openbookqa': 0.254, 'boolq': 0.6018348623853211}, 'stabilityai/stablelm-zephyr-3b': {'arc_easy': 0.7213804713804713, 'arc_challenge': 0.431740614334471, 'hellaswag': 0.5645289782911771, 'truthfulqa_mc2': 0.49927751784221575, 'winogrande': 0.6511444356748224, 'commonsense_qa': 0.7592137592137592, 'mmlu': 0.4484403931063951, 'piqa': 0.7676822633297062, 'openbookqa': 0.34, 'boolq': 0.8232415902140673}, 'stabilityai/stablelm-2-zephyr-1_6b': {'arc_easy': 0.7239057239057239, 'arc_challenge': 0.40784982935153585, 'hellaswag': 0.5325632344154551, 'truthfulqa_mc2': 0.47279801280371153, 'winogrande': 0.6456195737963694, 'commonsense_qa': 0.6552006552006552, 'mmlu': 0.4136162939752172, 'piqa': 0.764961915125136, 'openbookqa': 0.308, 'boolq': 0.8}, 'luodian/llama-7b-hf': {'arc_easy': 0.7925084175084175, 'arc_challenge': 0.4539249146757679, 'hellaswag': 0.5741884086835292, 'truthfulqa_mc2': 0.40347004284426646, 'winogrande': 0.7213891081294396, 'commonsense_qa': 0.4037674037674038, 'mmlu': 0.35130323315766987, 'piqa': 0.794341675734494, 'openbookqa': 0.348, 'boolq': 0.7666666666666667}, 'microsoft/phi-1': {'arc_easy': 0.3930976430976431, 'arc_challenge': 0.197098976109215, 'hellaswag': 0.2865962955586537, 'truthfulqa_mc2': 0.4468475184711066, 'winogrande': 0.48382004735595896, 'commonsense_qa': 0.20475020475020475, 'mmlu': 0.2477567298105683, 'piqa': 0.5647442872687704, 'openbookqa': 0.138, 'boolq': 0.4525993883792049}, 'microsoft/phi-2': {'arc_easy': 0.8531144781144782, 'arc_challenge': 0.575938566552901, 'hellaswag': 0.5656243776140211, 'truthfulqa_mc2': 0.4523077166728634, 'winogrande': 0.7348066298342542, 'commonsense_qa': 0.6912366912366913, 'mmlu': 0.5683663295826805, 'piqa': 0.7769314472252449, 'openbookqa': 0.422, 'boolq': 0.8345565749235474}, 'microsoft/Phi-3-mini-4k-instruct': {'arc_easy': 0.8581649831649831, 'arc_challenge': 0.6100682593856656, 'hellaswag': 0.5987851025692094, 'truthfulqa_mc2': 0.541319398411511, 'winogrande': 0.7458563535911602, 'commonsense_qa': 0.7608517608517609, 'mmlu': 0.7046004842615012, 'piqa': 0.8073993471164309, 'openbookqa': 0.422, 'boolq': 0.8522935779816514}, 'microsoft/phi-1_5': {'arc_easy': 0.8009259259259259, 'arc_challenge': 0.4906143344709898, 'hellaswag': 0.48834893447520417, 'truthfulqa_mc2': 0.4105060007557569, 'winogrande': 0.7166535122336227, 'commonsense_qa': 0.5528255528255528, 'mmlu': 0.4247258225324028, 'piqa': 0.780195865070729, 'openbookqa': 0.38, 'boolq': 0.7498470948012232}, 'NousResearch/Llama-2-7b-hf': {'arc_easy': 0.8009259259259259, 'arc_challenge': 0.4991467576791809, 'hellaswag': 0.5857398924517029, 'truthfulqa_mc2': 0.4551163514715192, 'winogrande': 0.7458563535911602, 'commonsense_qa': 0.5814905814905815, 'mmlu': 0.45969235151687793, 'piqa': 0.7916213275299239, 'openbookqa': 0.358, 'boolq': 0.7938837920489297}, 'cerebras/Cerebras-GPT-2.7B': {'arc_easy': 0.6014309764309764, 'arc_challenge': 0.2696245733788396, 'hellaswag': 0.38329018123879705, 'truthfulqa_mc2': 0.43284819441188416, 'winogrande': 0.5485398579321231, 'commonsense_qa': 0.1850941850941851, 'mmlu': 0.2544509329155391, 'piqa': 0.704570184983678, 'openbookqa': 0.204, 'boolq': 0.5923547400611621}, 'cerebras/Cerebras-GPT-256M': {'arc_easy': 0.41919191919191917, 'arc_challenge': 0.18430034129692832, 'hellaswag': 0.2762397928699462, 'truthfulqa_mc2': 0.47973008163447206, 'winogrande': 0.5098658247829518, 'commonsense_qa': 0.19000819000819, 'mmlu': 0.2684090585386697, 'piqa': 0.6218715995647442, 'openbookqa': 0.16, 'boolq': 0.6149847094801223}, 'cerebras/Cerebras-GPT-590M': {'arc_easy': 0.4718013468013468, 'arc_challenge': 0.197098976109215, 'hellaswag': 0.2932682732523402, 'truthfulqa_mc2': 0.45980436081688136, 'winogrande': 0.4972375690607735, 'commonsense_qa': 0.19246519246519248, 'mmlu': 0.2584389688078621, 'piqa': 0.6322089227421109, 'openbookqa': 0.176, 'boolq': 0.591743119266055}, 'cerebras/Cerebras-GPT-111M': {'arc_easy': 0.35648148148148145, 'arc_challenge': 0.17064846416382254, 'hellaswag': 0.26419040031866164, 'truthfulqa_mc2': 0.48678041497280744, 'winogrande': 0.4877663772691397, 'commonsense_qa': 0.1941031941031941, 'mmlu': 0.25879504344110527, 'piqa': 0.5973884657236126, 'openbookqa': 0.138, 'boolq': 0.6214067278287462}, 'cerebras/Cerebras-GPT-1.3B': {'arc_easy': 0.5332491582491582, 'arc_challenge': 0.2380546075085324, 'hellaswag': 0.3256323441545509, 'truthfulqa_mc2': 0.4532421518384036, 'winogrande': 0.5169692186266772, 'commonsense_qa': 0.20393120393120392, 'mmlu': 0.2669847600056972, 'piqa': 0.6681175190424374, 'openbookqa': 0.176, 'boolq': 0.5932721712538226}, 'Qwen/Qwen2-1.5B': {'arc_easy': 0.7323232323232324, 'arc_challenge': 0.4129692832764505, 'hellaswag': 0.49153555068711413, 'truthfulqa_mc2': 0.4628524572144829, 'winogrande': 0.6566692975532754, 'commonsense_qa': 0.7133497133497133, 'mmlu': 0.5581113801452785, 'piqa': 0.7687704026115343, 'openbookqa': 0.286, 'boolq': 0.7244648318042813}, 'Qwen/Qwen-1_8B': {'arc_easy': 0.6776094276094277, 'arc_challenge': 0.34897610921501704, 'hellaswag': 0.45508862776339376, 'truthfulqa_mc2': 0.4144457648527965, 'winogrande': 0.611681136543015, 'commonsense_qa': 0.6306306306306306, 'mmlu': 0.4465888050135308, 'piqa': 0.7328618063112078, 'openbookqa': 0.286, 'boolq': 0.6584097859327217}, 'Qwen/Qwen1.5-4B': {'arc_easy': 0.7643097643097643, 'arc_challenge': 0.454778156996587, 'hellaswag': 0.5252937661820355, 'truthfulqa_mc2': 0.49406911890371064, 'winogrande': 0.6842936069455406, 'commonsense_qa': 0.782964782964783, 'mmlu': 0.5521293263067939, 'piqa': 0.7714907508161044, 'openbookqa': 0.314, 'boolq': 0.7798165137614679}, 'Qwen/Qwen2-0.5B': {'arc_easy': 0.6157407407407407, 'arc_challenge': 0.2687713310580205, 'hellaswag': 0.3836885082652858, 'truthfulqa_mc2': 0.4216743284120885, 'winogrande': 0.5659037095501184, 'commonsense_qa': 0.5167895167895168, 'mmlu': 0.4428856288278023, 'piqa': 0.6969532100108814, 'openbookqa': 0.252, 'boolq': 0.6116207951070336}, 'Qwen/Qwen1.5-0.5B': {'arc_easy': 0.6153198653198653, 'arc_challenge': 0.2883959044368601, 'hellaswag': 0.38348934475204144, 'truthfulqa_mc2': 0.42667420167065784, 'winogrande': 0.5808997632202052, 'commonsense_qa': 0.457002457002457, 'mmlu': 0.38477424868252386, 'piqa': 0.70620239390642, 'openbookqa': 0.234, 'boolq': 0.4957186544342508}, 'Qwen/Qwen1.5-1.8B': {'arc_easy': 0.6843434343434344, 'arc_challenge': 0.35494880546075086, 'hellaswag': 0.46026687910774744, 'truthfulqa_mc2': 0.4318853382784274, 'winogrande': 0.6148382004735596, 'commonsense_qa': 0.6855036855036855, 'mmlu': 0.4551345962113659, 'piqa': 0.7448313384113167, 'openbookqa': 0.294, 'boolq': 0.6642201834862386}, 'meta-llama/Meta-Llama-3-8B': {'arc_easy': 0.8438552188552189, 'arc_challenge': 0.552901023890785, 'hellaswag': 0.6147181836287592, 'truthfulqa_mc2': 0.49324996093024376, 'winogrande': 0.7797947908445146, 'commonsense_qa': 0.7477477477477478, 'mmlu': 0.6539666714143284, 'piqa': 0.8052230685527747, 'openbookqa': 0.376, 'boolq': 0.8201834862385321}, 'meta-llama/Meta-Llama-3.1-8B': {'arc_easy': 0.8446969696969697, 'arc_challenge': 0.5520477815699659, 'hellaswag': 0.617805218084047, 'truthfulqa_mc2': 0.496908813767803, 'winogrande': 0.7853196527229677, 'commonsense_qa': 0.7551187551187551, 'mmlu': 0.6535393818544367, 'piqa': 0.8101196953210011, 'openbookqa': 0.382, 'boolq': 0.8302752293577982}, 'google/gemma-2b': {'arc_easy': 0.7710437710437711, 'arc_challenge': 0.4684300341296928, 'hellaswag': 0.5278828918542123, 'truthfulqa_mc2': 0.39638799785403395, 'winogrande': 0.6582478295185478, 'commonsense_qa': 0.4406224406224406, 'mmlu': 0.4100555476427859, 'piqa': 0.7736670293797606, 'openbookqa': 0.326, 'boolq': 0.6944954128440367}, 'google/recurrentgemma-2b': {'arc_easy': 0.752104377104377, 'arc_challenge': 0.4189419795221843, 'hellaswag': 0.5284803823939455, 'truthfulqa_mc2': 0.40729027286482317, 'winogrande': 0.6937647987371744, 'commonsense_qa': 0.2932022932022932, 'mmlu': 0.34624697336561744, 'piqa': 0.7845484221980413, 'openbookqa': 0.322, 'boolq': 0.7180428134556575}, 'google/gemma-2-2b': {'arc_easy': 0.8135521885521886, 'arc_challenge': 0.5017064846416383, 'hellaswag': 0.5574586735710018, 'truthfulqa_mc2': 0.4091920956285096, 'winogrande': 0.7150749802683505, 'commonsense_qa': 0.6601146601146601, 'mmlu': 0.5312633527987466, 'piqa': 0.7872687704026116, 'openbookqa': 0.332, 'boolq': 0.7357798165137615}, 'mtgv/MobileLLaMA-1.4B-Base': {'arc_easy': 0.6611952861952862, 'arc_challenge': 0.30631399317406144, 'hellaswag': 0.42959569806811393, 'truthfulqa_mc2': 0.3854998602174926, 'winogrande': 0.5951065509076559, 'commonsense_qa': 0.20556920556920558, 'mmlu': 0.24675972083748754, 'piqa': 0.7230685527747551, 'openbookqa': 0.258, 'boolq': 0.5669724770642202}, 'MBZUAI/LaMini-GPT-774M': {'arc_easy': 0.6060606060606061, 'arc_challenge': 0.2645051194539249, 'hellaswag': 0.36745668193586933, 'truthfulqa_mc2': 0.41859404604309364, 'winogrande': 0.5659037095501184, 'commonsense_qa': 0.22276822276822278, 'mmlu': 0.2624982196268338, 'piqa': 0.70620239390642, 'openbookqa': 0.23, 'boolq': 0.718348623853211}, 'MBZUAI/LaMini-GPT-1.5B': {'arc_easy': 0.6418350168350169, 'arc_challenge': 0.3165529010238908, 'hellaswag': 0.403505277833101, 'truthfulqa_mc2': 0.4387412824817667, 'winogrande': 0.5595895816890292, 'commonsense_qa': 0.26126126126126126, 'mmlu': 0.29468736647201255, 'piqa': 0.7127312295973884, 'openbookqa': 0.274, 'boolq': 0.7724770642201835}, 'MBZUAI/MobiLlama-05B': {'arc_easy': 0.5820707070707071, 'arc_challenge': 0.26109215017064846, 'hellaswag': 0.401911969727146, 'truthfulqa_mc2': 0.4159037133163954, 'winogrande': 0.5588003157063931, 'commonsense_qa': 0.21294021294021295, 'mmlu': 0.2606466315339695, 'piqa': 0.719804134929271, 'openbookqa': 0.22, 'boolq': 0.5596330275229358}, 'MBZUAI/MobiLlama-1B': {'arc_easy': 0.6557239057239057, 'arc_challenge': 0.3097269624573379, 'hellaswag': 0.46723760207130055, 'truthfulqa_mc2': 0.3909933833532008, 'winogrande': 0.6101026045777427, 'commonsense_qa': 0.19328419328419327, 'mmlu': 0.23849878934624696, 'piqa': 0.7535364526659413, 'openbookqa': 0.254, 'boolq': 0.6042813455657492}, 'apple/OpenELM-270M': {'arc_easy': 0.5597643097643098, 'arc_challenge': 0.24232081911262798, 'hellaswag': 0.3736307508464449, 'truthfulqa_mc2': 0.49646998696224387, 'winogrande': 0.5374901341752171, 'commonsense_qa': 0.18673218673218672, 'mmlu': 0.25630252100840334, 'piqa': 0.6974972796517954, 'openbookqa': 0.2, 'boolq': 0.5394495412844037}, 'apple/OpenELM-450M': {'arc_easy': 0.6014309764309764, 'arc_challenge': 0.26706484641638223, 'hellaswag': 0.41236805417247563, 'truthfulqa_mc2': 0.49503788884148187, 'winogrande': 0.5714285714285714, 'commonsense_qa': 0.19901719901719903, 'mmlu': 0.260361771827375, 'piqa': 0.719804134929271, 'openbookqa': 0.248, 'boolq': 0.5587155963302752}, 'apple/OpenELM-1_1B': {'arc_easy': 0.6822390572390572, 'arc_challenge': 0.32593856655290104, 'hellaswag': 0.48536148177653854, 'truthfulqa_mc2': 0.5068877285184951, 'winogrande': 0.632991318074191, 'commonsense_qa': 0.18345618345618345, 'mmlu': 0.26883634809856144, 'piqa': 0.7519042437431991, 'openbookqa': 0.3, 'boolq': 0.635474006116208}, 'bigscience/bloom-560m': {'arc_easy': 0.49957912457912457, 'arc_challenge': 0.22866894197952217, 'hellaswag': 0.3140808603863772, 'truthfulqa_mc2': 0.4438238306836128, 'winogrande': 0.5114443567482242, 'commonsense_qa': 0.19737919737919737, 'mmlu': 0.24070645207235436, 'piqa': 0.6387377584330794, 'openbookqa': 0.18, 'boolq': 0.5339449541284403}, 'bigscience/bloomz-560m': {'arc_easy': 0.45875420875420875, 'arc_challenge': 0.21416382252559726, 'hellaswag': 0.3180641306512647, 'truthfulqa_mc2': 0.46364608189251544, 'winogrande': 0.5367008681925809, 'commonsense_qa': 0.1981981981981982, 'mmlu': 0.25302663438256656, 'piqa': 0.6354733405875952, 'openbookqa': 0.17, 'boolq': 0.6467889908256881}, 'bigscience/bloom-1b1': {'arc_easy': 0.5576599326599326, 'arc_challenge': 0.2525597269624573, 'hellaswag': 0.34843656642103166, 'truthfulqa_mc2': 0.45491043861144803, 'winogrande': 0.5335438042620363, 'commonsense_qa': 0.19737919737919737, 'mmlu': 0.2679105540521293, 'piqa': 0.675734494015234, 'openbookqa': 0.196, 'boolq': 0.5908256880733945}, 'bigscience/bloomz-1b1': {'arc_easy': 0.5122053872053872, 'arc_challenge': 0.2235494880546075, 'hellaswag': 0.34405496912965544, 'truthfulqa_mc2': 0.45659091332975266, 'winogrande': 0.5501183898973955, 'commonsense_qa': 0.1981981981981982, 'mmlu': 0.2674832644922376, 'piqa': 0.6692056583242655, 'openbookqa': 0.202, 'boolq': 0.6217125382262997}, 'EleutherAI/pythia-1.4b': {'arc_easy': 0.6376262626262627, 'arc_challenge': 0.28924914675767915, 'hellaswag': 0.40529774945230035, 'truthfulqa_mc2': 0.4150747440841623, 'winogrande': 0.574585635359116, 'commonsense_qa': 0.20556920556920558, 'mmlu': 0.2583677538812135, 'piqa': 0.7094668117519043, 'openbookqa': 0.22, 'boolq': 0.6311926605504588}, 'EleutherAI/pythia-410m': {'arc_easy': 0.5622895622895623, 'arc_challenge': 0.2295221843003413, 'hellaswag': 0.33897629954192393, 'truthfulqa_mc2': 0.426198733741774, 'winogrande': 0.5374901341752171, 'commonsense_qa': 0.19656019656019655, 'mmlu': 0.27104401082466884, 'piqa': 0.6795429815016322, 'openbookqa': 0.172, 'boolq': 0.6058103975535168}, 'EleutherAI/pythia-1b': {'arc_easy': 0.6005892255892256, 'arc_challenge': 0.25341296928327645, 'hellaswag': 0.3770165305715993, 'truthfulqa_mc2': 0.41357319763662626, 'winogrande': 0.5280189423835833, 'commonsense_qa': 0.22194922194922195, 'mmlu': 0.2614299957271044, 'piqa': 0.7138193688792165, 'openbookqa': 0.212, 'boolq': 0.6079510703363914}, 'EleutherAI/pythia-160m': {'arc_easy': 0.4457070707070707, 'arc_challenge': 0.19368600682593856, 'hellaswag': 0.2847042421828321, 'truthfulqa_mc2': 0.4588962222349507, 'winogrande': 0.4956590370955012, 'commonsense_qa': 0.20147420147420148, 'mmlu': 0.2508901865831078, 'piqa': 0.6289445048966268, 'openbookqa': 0.16, 'boolq': 0.5501529051987768}, 'EleutherAI/pythia-2.8b': {'arc_easy': 0.6763468013468014, 'arc_challenge': 0.318259385665529, 'hellaswag': 0.4523003385779725, 'truthfulqa_mc2': 0.40160852592361784, 'winogrande': 0.6108918705603789, 'commonsense_qa': 0.19983619983619982, 'mmlu': 0.2681241988320752, 'piqa': 0.7437431991294886, 'openbookqa': 0.268, 'boolq': 0.6452599388379205}, 'openbmb/MiniCPM-2B-128k': {'arc_easy': 0.7327441077441077, 'arc_challenge': 0.4180887372013652, 'hellaswag': 0.5061740689105756, 'truthfulqa_mc2': 0.41958970368471155, 'winogrande': 0.648776637726914, 'commonsense_qa': 0.628992628992629, 'mmlu': 0.4600484261501211, 'piqa': 0.7584330794341676, 'openbookqa': 0.312, 'boolq': 0.7458715596330275}, 'openbmb/MiniCPM-1B-sft-bf16': {'arc_easy': 0.742003367003367, 'arc_challenge': 0.40273037542662116, 'hellaswag': 0.5091615216092412, 'truthfulqa_mc2': 0.4044718917845454, 'winogrande': 0.6377269139700079, 'commonsense_qa': 0.7207207207207207, 'mmlu': 0.48568579974362625, 'piqa': 0.7535364526659413, 'openbookqa': 0.32, 'boolq': 0.7045871559633028}, 'HuggingFaceTB/SmolLM-135M': {'arc_easy': 0.6510942760942761, 'arc_challenge': 0.295221843003413, 'hellaswag': 0.34574785899223265, 'truthfulqa_mc2': 0.4185448416322067, 'winogrande': 0.5153906866614049, 'commonsense_qa': 0.2153972153972154, 'mmlu': 0.25744195983478135, 'piqa': 0.6887921653971708, 'openbookqa': 0.226, 'boolq': 0.599388379204893}, 'HuggingFaceTB/SmolLM-360M': {'arc_easy': 0.710016835016835, 'arc_challenge': 0.36689419795221845, 'hellaswag': 0.4148575980880303, 'truthfulqa_mc2': 0.4022810837933225, 'winogrande': 0.5777426992896606, 'commonsense_qa': 0.21375921375921375, 'mmlu': 0.2617860703603475, 'piqa': 0.7285092491838956, 'openbookqa': 0.264, 'boolq': 0.5501529051987768}, 'HuggingFaceTB/SmolLM-1.7B': {'arc_easy': 0.7710437710437711, 'arc_challenge': 0.4445392491467577, 'hellaswag': 0.49970125473013344, 'truthfulqa_mc2': 0.4106040874896398, 'winogrande': 0.6187845303867403, 'commonsense_qa': 0.2244062244062244, 'mmlu': 0.29689502919811994, 'piqa': 0.764961915125136, 'openbookqa': 0.332, 'boolq': 0.6596330275229357}, 'TinyLlama/TinyLlama-1.1B-intermediate-step-1431k-3T': {'arc_easy': 0.6553030303030303, 'arc_challenge': 0.3165529010238908, 'hellaswag': 0.4517028480382394, 'truthfulqa_mc2': 0.40820994978826486, 'winogrande': 0.5998421468034728, 'commonsense_qa': 0.19574119574119575, 'mmlu': 0.2547357926221336, 'piqa': 0.7317736670293797, 'openbookqa': 0.266, 'boolq': 0.5862385321100917}}",,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
meta-llama/Llama-3.2-1B-Instruct,,,,,,,,,,,,,,"
",,,,,,,,,
meta-llama/Llama-3.2-3B,,,,,,,,,,,,,,"
",,,,,,,,,
meta-llama/Llama-3.2-3B-Instruct,,,,,,,,,,,,,,"
",,,,,,,,,
meta-llama/Llama-3.2-1B,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
Qwen/Qwen-1_8B-Chat,None,None,,,,,,,,,,,,"
",,,,,,,,,
Qwen/Qwen1.5-1.8B-Chat,0.544114545,0.4867579272436373,,,,,,,,,,,,"
",,,,,,,,,
Qwen/Qwen1.5-0.5B-Chat,0.44995315180310247,0.3660941716463717,,,,,,,,,,,,"
",,,,,,,,,
Qwen/Qwen1.5-4B-Chat,0.6052681779221484,0.5590157205528667,,,,,,,,,,,,"
",,,,,,,,,
Qwen/Qwen2-0.5B-Instruct,0.48275769928627005,0.42407077092171414,,,,,,,,,,,,"
",,,,,,,,,
Qwen/Qwen2-1.5B-Instruct,0.5901557609105429,0.5503262247621038,,,,,,,,,,,,"
",,,,,,,,,
Qwen/Qwen2.5-0.5B-Instruct,0.46030482017016905,0.37386960662838375,,,,,,,,,,,,"
",,,,,,,,,
Qwen/Qwen2.5-1.5B-Instruct,0.6002410173839415,0.5920118577840804,,,,,,,,,,,,"
",,,,,,,,,
Qwen/Qwen2.5-3B-Instruct,0.6321577021593356,0.6048825426643338,,,,,,,,,,,,"
",,,,,,,,,
google/gemma-2b-it,None,None,,,,,,,,,,,,"
",,,,,,,,,
google/gemma-2-2b-it,None,None,,,,,,,,,,,,"
",,,,,,,,,
mtgv/MobileLLaMA-2.7B-Chat,None,None,,,,,,,,,,,,"
",,,,,,,,,
mtgv/MobileLLaMA-1.4B-Chat,None,None,,,,,,,,,,,,"
",,,,,,,,,
apple/OpenELM-270M-Instruct,0.43709381885855414,0.3311676940508875,,,,,,,,,,,,"
",,,,,,,,,
apple/OpenELM-450M-Instruct,0.4719033858057161,0.3641978723269266,,,,,,,,,,,,"
",,,,,,,,,
apple/OpenELM-1_1B-Instruct,0.505546334,0.41288549090059234,,,,,,,,,,,,"
",,,,,,,,,
apple/OpenELM-3B-Instruct,0.5204249363690563,0.45822764062782345,,,,,,,,,,,,"
",,,,,,,,,
HuggingFaceTB/SmolLM-360M-Instruct,0.4421484549006803,0.3387856389478656,,,,,,,,,,,,"
",,,,,,,,,
HuggingFaceTB/SmolLM-135M-Instruct,0.41906717216812034,0.29415317084434306,,,,,,,,,,,,"
",,,,,,,,,
HuggingFaceTB/SmolLM-1.7B-Instruct,0.4735724967967769,0.4017236842427369,,,,,,,,,,,,"
",,,,,,,,,
h2oai/h2o-danube2-1.8b-chat,None,None,,,,,,,,,,,,"
",,,,,,,,,
h2oai/h2o-danube3-4b-chat,None,None,,,,,,,,,,,,"
",,,,,,,,,
h2oai/h2o-danube3-500m-chat,None,None,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,
,,,,,,,,,,,,,,"
",,,,,,,,,

==> plot-scripts/big-table-edit.csv <==
Model,Parameters,Type,Release Date (Year.Month),affiliation,Link (paper or huggingface),Attention Type (MHA/MQA/GQA/etc),Layer Number,Hidden Size,Head Num,Activation,Vocabulary Size,FFN ratio,"Architecture Innovation (e.g., weights sharing, etc)",Training Tokens,Training Datasets (unk -> closed dataset),GPU-hours,Max Context Window,"Training Innovations (e.g., Distillation)",Commonsense reasoning/understanding,Problem solving,Math,...,In-context Learning
facebook/opt-125m,125M,,2022.05,Facebook     ,https://huggingface.co/facebook/opt-125m,MHA,12,768,12,relu     ,50272,4,none,180B Token Dataset,"RoBERTa, The Pile, PushShift.io Reddit",,2048,,0.40330891430100174,0.2939773037630773,1.8999999999999997,,
facebook/opt-350m,350M,,2022.05,Facebook     ,https://huggingface.co/facebook/opt-350m,MHA,24,1024,16,relu     ,50272,4,none,180B Token Dataset,"RoBERTa, The Pile, PushShift.io Reddit",,2048,,0.41397459998536906,0.30746496119248734,1.5333333333333332,,
facebook/opt-2.7b,2.7B,,2022.05,Facebook     ,https://huggingface.co/facebook/opt-2.7b,MHA,32,2560,32,relu     ,50272,4,none,180B Token Dataset,"RoBERTa, The Pile, PushShift.io Reddit",,2048,,0.4718290255748334,0.4062225475593449,2.433333333333333,,
facebook/opt-1.3b,1.3B,,2022.05,Facebook     ,https://huggingface.co/facebook/opt-1.3b,MHA,24,2048,32,relu     ,50272,4,none,180B Token Dataset,"RoBERTa, The Pile, PushShift.io Reddit",,2048,,0.4489786977209106,0.3765542415709661,2.2,,
facebook/galactica-125m,125M,,2022.11,Facebook     ,https://huggingface.co/facebook/galactica-125m,MHA,12,768,12,gelu     ,50000,4,none,450B/106B Dataset,closed dataset,,2048,,0.3966410279781424,0.311034022,1.9333333333333336,,
facebook/galactica-1.3b,1.3B,,2022.11,Facebook     ,https://huggingface.co/facebook/galactica-1.3b,MHA,24,2048,32,gelu     ,50000,4,none,450B/106B Dataset,closed dataset,,2048,,0.42972719135376486,0.4020213226480942,2.8666666666666667,,
bigscience/bloom-560m,560M,,2022.11,BigScience   ,https://huggingface.co/bigscience/bloom-560m,MHA,24,1024,16,gelu_new ,250880,4,none,350B Dataset,WuDaoCorpora,,2048,,0.40277299396556165,0.32298484,1.6333333333333335,,
bigscience/bloom-1b1,1.1B,,2022.11,BigScience   ,https://huggingface.co/bigscience/bloom-1b1,MHA,24,1536,16,gelu_new ,250880,4,none,350B Dataset,WuDaoCorpora,,2048,,0.42811859839462024,0.3593767378915064,2.4,,
bigscience/bloomz-1b1,1.1B,,2022.11,BigScience   ,https://huggingface.co/bigscience/bloomz-1b1,MHA,24,1536,16,gelu_new ,250880,4,none,350B Dataset & 0.5B Finetune,WuDaoCorpora,,2048,,0.434554381,0.3344127132507441,2.033333333333333,,
bigscience/bloomz-560m,560M,,2022.11,BigScience   ,https://huggingface.co/bigscience/bloomz-560m,MHA,24,1024,16,gelu_new ,250880,4,none,350B Dataset & 0.36B Finetune,WuDaoCorpora,,2048,,0.4241245157639775,0.3086482218874575,1.2333333333333334,,
EleutherAI/pythia-410m,410M,,2023.03,EleutherAI   ,https://huggingface.co/EleutherAI/pythia-410m,MHA,24,1024,16,gelu     ,50304,4,none,300B/207B Dataset,The Pile,,2048,,0.42236839186775155,0.35428525247152415,1.8333333333333333,,
EleutherAI/pythia-160m,160M,,2023.03,EleutherAI   ,https://huggingface.co/EleutherAI/pythia-160m,MHA,12,768,12,gelu     ,50304,4,none,300B/207B Dataset,The Pile,,2048,,0.3971187304404128,0.29676108803870566,2.3666666666666667,,
EleutherAI/pythia-1b,1B,,2023.03,EleutherAI   ,https://huggingface.co/EleutherAI/pythia-1b,MHA,16,2048,8,gelu     ,50304,4,none,300B/207B Dataset,The Pile,,2048,,0.4391897616795198,0.3718107301998688,2.4666666666666663,,
EleutherAI/pythia-1.4b,1.4B,,2023.03,EleutherAI   ,https://huggingface.co/EleutherAI/pythia-1.4b,MHA,24,2048,16,gelu     ,50304,4,none,300B/207B Dataset,The Pile,,2048,,0.4515981152524496,0.3950810544217184,2.4,,
EleutherAI/pythia-2.8b,2.8B,,2023.03,EleutherAI   ,https://huggingface.co/EleutherAI/pythia-2.8b,MHA,32,2560,32,gelu     ,50304,4,none,300B/207B Dataset,The Pile,,2048,,0.4745200104093684,0.42091012861480187,2.4666666666666663,,
cerebras/Cerebras-GPT-111M,111M,,2023.03,Cerebras     ,https://huggingface.co/cerebras/Cerebras-GPT-111M,MHA,10,768,12,gelu     ,50257,4,none,2.2B/371B Dataset,the Pile,,2048,Maximal Update Parameterization (µP),0.3985193686023088,0.26197499636213645,1.3666666666666665,,
cerebras/Cerebras-GPT-256M,256M,,2023.03,Cerebras     ,https://huggingface.co/cerebras/Cerebras-GPT-256M,MHA,14,1088,17,gelu     ,50257,4,none,5.1B/371B Dataset,the Pile,,2048,Maximal Update Parameterization (µP),0.40752859976291816,0.2906337730091724,None,,
cerebras/Cerebras-GPT-590M,590M,,2023.03,Cerebras     ,https://huggingface.co/cerebras/Cerebras-GPT-590M,MHA,18,1536,12,gelu     ,50257,4,none,11.8B/371B Dataset,the Pile,,2048,Maximal Update Parameterization (µP),0.40610391965762194,0.3091130972394746,1.8333333333333333,,
cerebras/Cerebras-GPT-1.3B,1.3B,,2023.03,Cerebras     ,https://huggingface.co/cerebras/Cerebras-GPT-1.3B,MHA,24,2048,16,gelu     ,50257,4,none,26.3B/371B Dataset,the Pile,,2048,Maximal Update Parameterization (µP),0.4195949441210137,0.3460961752544626,1.8333333333333333,,
cerebras/Cerebras-GPT-2.7B,2.7B,,2023.03,Cerebras     ,https://huggingface.co/cerebras/Cerebras-GPT-2.7B,MHA,32,2560,32,gelu     ,50257,4,none,53.0B/371B Dataset,the Pile,,2048,Maximal Update Parameterization (µP),0.43581390624597566,0.3751688275751184,2.566666666666667,,
MBZUAI/LaMini-GPT-774M,774M,,2023.04,MBZUAI       ,https://huggingface.co/MBZUAI/LaMini-GPT-774M,MHA,36,1280,20,gelu_new ,50258,4,none,"
",closed dataset,,1024,Distillation,0.4613248111509908,0.3776879817137882,1.8,,
MBZUAI/LaMini-GPT-1.5B,1.5B,,2023.04,MBZUAI       ,https://huggingface.co/MBZUAI/LaMini-GPT-1.5B,MHA,48,1600,25,gelu_new ,50258,4,none,"
",closed dataset,,1024,Distillation,0.4889008138689614,0.417691761,1.7666666666666666,,
microsoft/phi-1_5,1.3B,,2023.09,Microsoft  ,https://huggingface.co/microsoft/phi-1_5, MHA,24,2048,32,gelu_new,51200,4,none,150B/26B Dataset,closed dataset,32xA100-40G*8days,2048,,0.5826252800231556,0.5720886943097728,None,,
microsoft/phi-1,1.3B,,2023.09,Microsoft  ,https://huggingface.co/microsoft/phi-1,MHA,24,2048,32,gelu_new,51200,4,none,54B/7B Dataset,closed dataset,8 A100*6days,2048,,0.3681939631119856,0.27931778300580884,2.266666666666667,,
stabilityai/stablelm-zephyr-3b,3B,instruct,2023.11,StabilityAI,https://huggingface.co/stabilityai/stablelm-zephyr-3b, MHA,32,2560,32,silu,50304,2.7,none,400B/100B Dataset,"Falcon RefinedWeb extract, RedPajama-Data, The Pile, StarCoder",64 A100-80G,1024,,0.6292983635093926,0.5338538262737792,29.63333333333333,,
Qwen/Qwen-1_8B,1.8B,,2023.11,Alibaba,https://huggingface.co/Qwen/Qwen-1_8B,MHA,24,2048,16,silu,151936,5,dynamic NTK-aware interpolation; LogN-Scaling; window attention,2200B/2200B Dataset,closed dataset,,8192,,0.5413025360048237,0.4910581139459918,18.45,,
microsoft/phi-2,2.7B,,2023.12,Microsoft  ,https://huggingface.co/microsoft/phi-2,"
MHA",32,2560,32,gelu_new ,51200,4,none,1400B/250B Dataset,closed dataset,96xA100-80G*14Days,2048,,0.6396376339295174,0.6658064580833533,26.833333333333332,,
MHA",32,2560,32,gelu_new ,51200,4,none,1400B/250B Dataset,closed dataset,96xA100-80G*14Days,2048,,0.6467,0.6470,26.833333333333332,,
TinyLlama/TinyLlama-1.1B-intermediate-step-1431k-3T,1.1B,,2023.12,TinyLlama    ,https://huggingface.co/TinyLlama/TinyLlama-1.1B-intermediate-step-1431k-3T,GQA,22,2048,32,silu     ,32000,2.75,none,3000B,"SlimPajama, StarCoder Training Dataset",16*A100-40G*90d,2048,,0.46278690564437774,0.40886390798301825,2.6,,
mtgv/MobileLLaMA-1.4B-Base,1.4B,,2023.12,Meituan,https://huggingface.co/mtgv/MobileLLaMA-1.4B-Base,GQA,24,2048,16,silu     ,32000,2.75,none,1300B,RedPajama v1,,2048,,0.4519731920859205,0.4047563334022784,2.1333333333333333,,
stabilityai/stablelm-2-zephyr-1_6b,1.6B,instruct,2024.01,StabilityAI  ,https://huggingface.co/stabilityai/stablelm-2-zephyr-1_6b,MHA,24,2048,32,silu     ,100352,2.75,none,2000B,"Falcon RefinedWeb extract, RedPajama-Data, The Pile, StarCoder, CulturaX",92k,4096,,0.5970204844773325,0.5151239490774924,23.100000000000005,,
Qwen/Qwen1.5-0.5B,0.5B,,2024.02,Alibaba,https://huggingface.co/Qwen/Qwen1.5-0.5B,MHA,24,1024,16,silu     ,151936,3,mixture of sliding window attention and full attention,2400B,closed dataset,,32000,,0.46914097356943324,0.42949667281308307,7.333333333333333,,
Qwen/Qwen1.5-1.8B,1.8B,,2024.02,Alibaba,https://huggingface.co/Qwen/Qwen1.5-1.8B,MHA,24,2048,16,silu     ,151936,3,mixture of sliding window attention and full attention,2400B,closed dataset,,32000,,0.5565065178944251,0.4981422786718504,18.633333333333333,,
Qwen/Qwen1.5-4B,4B,,2024.02,Alibaba,https://huggingface.co/Qwen/Qwen1.5-4B,MHA,40,2560,20,silu     ,151936,3,mixture of sliding window attention and full attention,4000B,closed dataset,,32000,,0.6217040770819489,0.5904057492043817,21.766666666666666,,
Qwen/Qwen1.5-0.5B-Chat,0.5B,2024.02,Alibaba,https://huggingface.co/Qwen/Qwen1.5-0.5B-Chat,,MHA,24,1024,16,silu     ,151936,3,mixture of sliding window attention and full attention,2400B,closed dataset,,32000,,0.44995315180310247,0.3660941716463717,,,
Qwen/Qwen1.5-1.8B-Chat,1.8B,2024.02,Alibaba,https://huggingface.co/Qwen/Qwen1.5-1.8B-Chat,,MHA,24,2048,16,silu     ,151936,3,mixture of sliding window attention and full attention,2400B,closed dataset,,32000,,0.544114545,0.4867579272436373,,,
Qwen/Qwen1.5-4B-Chat,4B,2024.02,Alibaba,https://huggingface.co/Qwen/Qwen1.5-4B-Chat,,MHA,40,2560,20,silu     ,151936,3,mixture of sliding window attention and full attention,4000B,closed dataset,,32000,,0.6052681779221484,0.5590157205528667,,,
MBZUAI/MobiLlama-1B,1B,,2024.02,MBZUAI       ,https://huggingface.co/MBZUAI/MobiLlama-1B,GQA,22,2048,32,silu     ,32000,2.75,shared FFN,1259B,"RedPajama-v1, Amber dataset uses RefinedWeb to replace common_crawl subset of RedPajama-v1",,2048,,0.4676336545025897,0.40131655250916354,None,,
MBZUAI/MobiLlama-05B,0.5B,,2024.02,MBZUAI       ,https://huggingface.co/MBZUAI/MobiLlama-05B,GQA,22,2048,32,silu     ,32000,2.75,shared FFN,1259B,"RedPajama-v1, Amber dataset uses RefinedWeb to replace common_crawl subset of RedPajama-v2",26..6k(7d),2048,,0.44128476773462205,0.3679364962584417,None,,
google/gemma-2b,2B,,2024.02,Google ,https://huggingface.co/google/gemma-2b,MQA,18,2048,8,gelu ,256000,8,none,3000B,closed dataset,512 TPU-V5e,8192,,0.5453290860104331,0.5498431176054166,13.299999999999999,,
h2oai/h2o-danube2-1.8b-base,1.8B,,2024.03,H2O,https://huggingface.co/h2oai/h2o-danube2-1.8b-base,GQA,24,2560,32,silu,32000,,,1T,closed dataset,,,,0.5686333882295481,0.4048900956807783,21.45,,
openbmb/MiniCPM-1B-sft-bf16,1B,,2024.04,OpenBMB      ,https://huggingface.co/openbmb/MiniCPM-1B-sft-bf16,GQA,52,1536,24,silu     ,73440,2.5,none,"
",closed dataset,,128k,,0.5786006652448227,0.5434731807245381,None,,
apple/OpenELM-270M,270M,,2024.04,Apple        ,https://huggingface.co/apple/OpenELM-270M,GQA,16,1280,12-20,silu     ,32000,0,Layer-wise scaling,1500B,"RefinedWeb, deduplicated PILE, a subset of RedPajama, and a subset of Dolma v1.6",128*A100*3d,2048,,0.4330385542360417,0.3527958832951137,None,,
apple/OpenELM-450M,450M,,2024.04,Apple        ,https://huggingface.co/apple/OpenELM-450M,GQA,20,1536,12-24,silu     ,32000,0,Layer-wise scaling,1500B,"RefinedWeb, deduplicated PILE, a subset of RedPajama, and a subset of Dolma v1.7",128*H100*3,2048,,0.4577673492456106,0.3762858648915779,None,,
apple/OpenELM-1_1B,1.1B,,2024.04,Apple        ,https://huggingface.co/apple/OpenELM-1_1B,GQA,28,2048,16-32,silu     ,32000,0,Layer-wise scaling,1500B,"RefinedWeb, deduplicated PILE, a subset of RedPajama, and a subset of Dolma v1.8",128*A100*11,2048,,0.49943928024068784,0.42567132396350654,None,,
apple/OpenELM-3B,3B,,2024.04,Apple        ,https://huggingface.co/apple/OpenELM-3B,GQA,36,3072,12-24,silu     ,32000,0,Layer-wise scaling,1500B,"RefinedWeb, deduplicated PILE, a subset of RedPajama, and a subset of Dolma v1.9",,2048,,None,None,None,,
apple/OpenELM-270M-Instruct,270M,,2024.04,Apple        ,https://huggingface.co/apple/OpenELM-270M-Instruct,GQA,16,1280,12-20,silu     ,32000,0,Layer-wise scaling,1500B,"RefinedWeb, deduplicated PILE, a subset of RedPajama, and a subset of Dolma v1.6",128*A100*3d,2048,,0.43709381885855414,0.3311676940508875,,,
apple/OpenELM-450M-Instruct,450M,,2024.04,Apple        ,https://huggingface.co/apple/OpenELM-450M-Instruct,GQA,20,1536,12-24,silu     ,32000,0,Layer-wise scaling,1500B,"RefinedWeb, deduplicated PILE, a subset of RedPajama, and a subset of Dolma v1.7",128*H100*3,2048,,0.4719033858057161,0.3641978723269266,,,
apple/OpenELM-1_1B-Instruct,1.1B,,2024.04,Apple        ,https://huggingface.co/apple/OpenELM-1_1B-Instruct,GQA,28,2048,16-32,silu     ,32000,0,Layer-wise scaling,1500B,"RefinedWeb, deduplicated PILE, a subset of RedPajama, and a subset of Dolma v1.8",128*A100*11,2048,,0.505546334,0.41288549090059234,,,
apple/OpenELM-3B-Instruct,3B,,2024.04,Apple        ,https://huggingface.co/apple/OpenELM-3B-Instruct,GQA,36,3072,12-24,silu     ,32000,0,Layer-wise scaling,1500B,"RefinedWeb, deduplicated PILE, a subset of RedPajama, and a subset of Dolma v1.9",,2048,,0.5204249363690563,0.45822764062782345,,,
openbmb/MiniCPM-2B-128k,2B,,2024.04,OpenBMB  ,https://huggingface.co/openbmb/MiniCPM-2B-128k,GQA,40,2304,36,silu ,122760,2.5,none,"
",cloed dataset,,131072,learning rate scheduler、Two Stage Pre-training Strategy,0.5742625254831465,0.5369604236985314,None,,
microsoft/Phi-3-mini-4k-instruct,3.8B,instruct,2024.04,Microsoft  ,https://huggingface.co/microsoft/Phi-3-mini-4k-instruct,GQA,32,3072,32,silu,32064,2.6666666666666665,blocksparse attention,3300B,closed dataset,512 H100-80G*10Days,4096/128000（128k版本）,,0.6755007915031034,0.7242779089373833,55.23333333333333,,
google/recurrentgemma-2b,2B,,2024.04,Google,https://huggingface.co/google/recurrentgemma-2b,MQA,26,2560,10,gelu_pytorch_tanh,256000,6,Griffin architecture,2000B,closed dataset,tpu-v5e,8192,,0.5353327118359907,0.5057644433307263,None,,
Qwen/Qwen2-0.5B,0.5B,,2024.06,Alibaba,https://huggingface.co/Qwen/Qwen2-0.5B,GQA,24,896,14,silu     ,151936,5.428571428571429,Dual Chunk Attention with YARN,12000B,closed dataset,,32000,,0.49266143830498926,0.44246590020885446,11.5,,
Qwen/Qwen2-1.5B,1.5B,,2024.06,Alibaba,https://huggingface.co/Qwen/Qwen2-1.5B,GQA,28,1536,12,silu     ,151936,5.833333333333333,Dual Chunk Attention with YARN,7000B,closed dataset,,32000,,0.5862346076029146,0.5678012985816538,34.96666666666667,,
Qwen/Qwen2-0.5B-Instruct,0.5B,,2024.06,Alibaba,https://huggingface.co/Qwen/Qwen2-0.5B-Instruct,GQA,24,896,14,silu     ,151936,5.428571428571429,Dual Chunk Attention with YARN,12000B,closed dataset,,32000,,0.48275769928627005,0.42407077092171414,,
Qwen/Qwen2-1.5B-Instruct,1.5B,,2024.06,Alibaba,https://huggingface.co/Qwen/Qwen2-1.5B-Instruct,GQA,28,1536,12,silu     ,151936,5.833333333333333,Dual Chunk Attention with YARN,7000B,closed dataset,,32000,,0.5901557609105429,0.5503262247621038,,,
HuggingFaceTB/SmolLM-360M,360M,,2024.07,HuggingFace,https://huggingface.co/HuggingFaceTB/SmolLM-360M,GQA,32,960,15,silu     ,49152,2.6666666666666665,,600B,"FineWeb-Edu,Python-Edu,Cosmopedia v2",,2048,,0.450186107,0.44623236777646696,2.6666666666666665,,
HuggingFaceTB/SmolLM-135M,135M,,2024.07,HuggingFace,https://huggingface.co/HuggingFaceTB/SmolLM-135M,GQA,30,576,9,silu     ,49152,2.6666666666666665,,600B,"FineWeb-Edu,Python-Edu,Cosmopedia v3",,2048,,0.4298944496121605,0.40125269297749017,2.266666666666667,,
HuggingFaceTB/SmolLM-1.7B,1.7B,,2024.07,HuggingFace,https://huggingface.co/HuggingFaceTB/SmolLM-1.7B,MHA,24,2048,32,silu     ,49152,4,,1000B,"FineWeb-Edu,Python-Edu,Cosmopedia v4",,2048,,0.5014415770944014,0.5041593497962163,5.466666666666666,,
HuggingFaceTB/SmolLM-360M-Instruct,360M,,2024.07,HuggingFace,https://huggingface.co/HuggingFaceTB/SmolLM-360M-Instruct,GQA,32,960,15,silu     ,49152,2.6666666666666665,,600B,"FineWeb-Edu,Python-Edu,Cosmopedia v2",,2048,,0.4421484549006803,0.3387856389478656,,,
HuggingFaceTB/SmolLM-135M-Instruct,135M,,2024.07,HuggingFace,https://huggingface.co/HuggingFaceTB/SmolLM-135M-Instruct,GQA,30,576,9,silu     ,49152,2.6666666666666665,,600B,"FineWeb-Edu,Python-Edu,Cosmopedia v3",,2048,,0.41906717216812034,0.29415317084434306,,,
HuggingFaceTB/SmolLM-1.7B-Instruct,1.7B,,2024.07,HuggingFace,https://huggingface.co/HuggingFaceTB/SmolLM-1.7B-Instruct,MHA,24,2048,32,silu     ,49152,4,,1000B,"FineWeb-Edu,Python-Edu,Cosmopedia v4",,2048,,0.4735724967967769,0.4017236842427369,,,
google/gemma-2-2b,2B,,2024.07,Google ,https://huggingface.co/google/gemma-2-2b,"GQA",26,2304,8,gelu_pytorch_tanh,256000,8,"Local Sliding Window and Global Attention, logits softcap",2000B,"","",8192,Distillation,0.5995555709284136,0.6155073419975245,None,,
h2oai/h2o-danube3-4b-base,4B,,2024.07,H2O,https://huggingface.co/h2oai/h2o-danube3-4b-base,GQA,24,3840,32,silu,32000,,,6T,closed dataset,,,,0.632912919,0.5446465941035985,None,,
h2oai/h2o-danube3-500m-base,0.5B,,2024.07,H2O,https://huggingface.co/h2oai/h2o-danube3-4b-base,GQA,16,1536,16,silu,32000,,,4T,closed dataset,,,,0.45932054811796474,0.3050223415565104,11.95,,
tensoropera/Fox-1-1.6B,1.6B,,2024.07,TensorOpera AI,https://huggingface.co/tensoropera/Fox-1-1.6B,GQA,32,2048,16,silu,32000,,,3T,closed dataset,,8192,,0.5646421735096055,0.5014686489970536,3.3000000000000003,,
TRI-ML/DCLM-1B,1.4B,,2024.08,Toyota,https://huggingface.co/TRI-ML/DCLM-1B,,,,,,,,,4300B,DCLM,,,,0.5874787522273434,0.5659609420006273,None,,
databricks/dolly-v2-3b,3B,Instruct,2023.04,DataBricks,https://huggingface.co/databricks/dolly-v2-3b,MHA,32,2560,32,gelu,50280,,,,closed dataset,,2048,,0.4509146197910751,0.29783698635930334,2.5,,
allenai/OLMo-1B-hf,1.18B,,2024.04,AllenAI,https://huggingface.co/allenai/OLMo-1B-hf,,16,2048,16,silu,50304,,,3T,Dolma ,,,,0.451094964,0.2910177317875724,2.5,,
Microsoft/Phi-3.5-mini-instruct,3.82B,Instruct,2024.09,Microsoft,,,,,,,,,,,,,,,0.6770832948732616,0.7158442652977252,60.45,,
openbmb/MiniCPM3-4B,4B,,2024.09,OpenBMB,https://huggingface.co/openbmb/MiniCPM3-4B,MLA,,,,,,,,,,,,,0.6453785870346623,0.688412583,,,
Qwen/Qwen2.5-1.5B,,,2024.09,Alibaba,,,28,1536,12,silu,151936,5.833333333333333,,,,,,,0.6008633588934338,0.6366175184377857,44.75,,
Qwen/Qwen2.5-0.5B,,,2024.09,Alibaba,,,24,896,14,silu,151936,5.428571428571429,,,,,,,0.5075411932713384,0.49727140659009444,12.25,,
Qwen/Qwen2.5-3B,,,2024.09,Alibaba,,,36,2048,16,silu,151936,5.375,,,,,,,0.6349671034914612,0.6736793605222733,58.55,,
Qwen/Qwen2.5-1.5B-Instruct,,,2024.09,Alibaba,,,28,1536,12,silu,151936,5.833333333333333,,,,,,,0.6002410173839415,0.5920118577840804,,,
Qwen/Qwen2.5-0.5B-Instruct,,,2024.09,Alibaba,,,24,896,14,silu,151936,5.428571428571429,,,,,,,0.46030482017016905,0.37386960662838375,,,
Qwen/Qwen2.5-3B-Instruct,,,2024.09,Alibaba,,,36,2048,16,silu,151936,5.375,,,,,,,0.6321577021593356,0.6048825426643338,,,
meta-llama/Llama-3.2-3B,3B,,2024.09,Meta     ,https://huggingface.co/meta-llama/Llama-3.2-3B,GQA,28,3072,24,silu,128256,2.6666666666666665,,"",closed dataset,,131072,,0.6056116137617956,0.6010256232087894,19.45,,
meta-llama/Llama-3.2-1B,1B,,2024.09,Meta     ,https://huggingface.co/meta-llama/Llama-3.2-1B,GQA,16,2048,32,silu,128256,4,,"",closed dataset,,131072,,0.49796006634071077,0.4622533684269127,6.35,,
Llama-7B,,,,,luodian/llama-7b-hf,,,,,,,,,"
",,,2048,,0.5731176151179714,0.5325788551139518,6.35,,
Llama-2-7B,,,,,NousResearch/Llama-2-7b-hf,,,,,,,,,"
",,,,,0.6159583283691168,0.5865883450406616,9,,
Llama-3-7B,,,,,meta-llama/Meta-Llama-3-8B,,,,,,,,,"
",,,,,0.6624167482775103,0.6835743047201107,34.65,,
Llama-3.1-7B,,,,,meta-llama/Meta-Llama-3.1-8B,,,,,,,,,"
",,,,,0.668221052,0.6834280443737909,37.15,,

==> plot-scripts/big-table.csv <==
Model,Parameters,Type,Release Date (Year.Month),affiliation,Link (paper or huggingface),Attention Type (MHA/MQA/GQA/etc),Layer Number,Hidden Size,Head Num,Activation,Vocabulary Size,FFN ratio,"Architecture Innovation (e.g., weights sharing, etc)",Training Tokens,Training Datasets (unk -> closed dataset),GPU-hours,Max Context Window,"Training Innovations (e.g., Distillation)",Commonsense reasoning/understanding,Problem solving,Math,...,In-context Learning
facebook/opt-125m,125M,,2022.05,Facebook     ,https://huggingface.co/facebook/opt-125m,MHA,12,768,12,relu     ,50272,4,none,180B Token Dataset,"RoBERTa, The Pile, PushShift.io Reddit",,2048,,0.40330891430100174,0.2939773037630773,1.8999999999999997,,
facebook/opt-350m,350M,,2022.05,Facebook     ,https://huggingface.co/facebook/opt-350m,MHA,24,1024,16,relu     ,50272,4,none,180B Token Dataset,"RoBERTa, The Pile, PushShift.io Reddit",,2048,,0.41397459998536906,0.30746496119248734,1.5333333333333332,,
facebook/opt-2.7b,2.7B,,2022.05,Facebook     ,https://huggingface.co/facebook/opt-2.7b,MHA,32,2560,32,relu     ,50272,4,none,180B Token Dataset,"RoBERTa, The Pile, PushShift.io Reddit",,2048,,0.4718290255748334,0.4062225475593449,2.433333333333333,,
facebook/opt-1.3b,1.3B,,2022.05,Facebook     ,https://huggingface.co/facebook/opt-1.3b,MHA,24,2048,32,relu     ,50272,4,none,180B Token Dataset,"RoBERTa, The Pile, PushShift.io Reddit",,2048,,0.4489786977209106,0.3765542415709661,2.2,,
facebook/galactica-125m,125M,,2022.11,Facebook     ,https://huggingface.co/facebook/galactica-125m,MHA,12,768,12,gelu     ,50000,4,none,450B/106B Dataset,closed dataset,,2048,,0.3966410279781424,0.311034022,1.9333333333333336,,
facebook/galactica-1.3b,1.3B,,2022.11,Facebook     ,https://huggingface.co/facebook/galactica-1.3b,MHA,24,2048,32,gelu     ,50000,4,none,450B/106B Dataset,closed dataset,,2048,,0.42972719135376486,0.4020213226480942,2.8666666666666667,,
bigscience/bloom-560m,560M,,2022.11,BigScience   ,https://huggingface.co/bigscience/bloom-560m,MHA,24,1024,16,gelu_new ,250880,4,none,350B Dataset,WuDaoCorpora,,2048,,0.40277299396556165,0.32298484,1.6333333333333335,,
bigscience/bloom-1b1,1.1B,,2022.11,BigScience   ,https://huggingface.co/bigscience/bloom-1b1,MHA,24,1536,16,gelu_new ,250880,4,none,350B Dataset,WuDaoCorpora,,2048,,0.42811859839462024,0.3593767378915064,2.4,,
bigscience/bloomz-1b1,1.1B,,2022.11,BigScience   ,https://huggingface.co/bigscience/bloomz-1b1,MHA,24,1536,16,gelu_new ,250880,4,none,350B Dataset & 0.5B Finetune,WuDaoCorpora,,2048,,0.434554381,0.3344127132507441,2.033333333333333,,
bigscience/bloomz-560m,560M,,2022.11,BigScience   ,https://huggingface.co/bigscience/bloomz-560m,MHA,24,1024,16,gelu_new ,250880,4,none,350B Dataset & 0.36B Finetune,WuDaoCorpora,,2048,,0.4241245157639775,0.3086482218874575,1.2333333333333334,,
EleutherAI/pythia-410m,410M,,2023.03,EleutherAI   ,https://huggingface.co/EleutherAI/pythia-410m,MHA,24,1024,16,gelu     ,50304,4,none,300B/207B Dataset,The Pile,,2048,,0.42236839186775155,0.35428525247152415,1.8333333333333333,,
EleutherAI/pythia-160m,160M,,2023.03,EleutherAI   ,https://huggingface.co/EleutherAI/pythia-160m,MHA,12,768,12,gelu     ,50304,4,none,300B/207B Dataset,The Pile,,2048,,0.3971187304404128,0.29676108803870566,2.3666666666666667,,
EleutherAI/pythia-1b,1B,,2023.03,EleutherAI   ,https://huggingface.co/EleutherAI/pythia-1b,MHA,16,2048,8,gelu     ,50304,4,none,300B/207B Dataset,The Pile,,2048,,0.4391897616795198,0.3718107301998688,2.4666666666666663,,
EleutherAI/pythia-1.4b,1.4B,,2023.03,EleutherAI   ,https://huggingface.co/EleutherAI/pythia-1.4b,MHA,24,2048,16,gelu     ,50304,4,none,300B/207B Dataset,The Pile,,2048,,0.4515981152524496,0.3950810544217184,2.4,,
EleutherAI/pythia-2.8b,2.8B,,2023.03,EleutherAI   ,https://huggingface.co/EleutherAI/pythia-2.8b,MHA,32,2560,32,gelu     ,50304,4,none,300B/207B Dataset,The Pile,,2048,,0.4745200104093684,0.42091012861480187,2.4666666666666663,,
cerebras/Cerebras-GPT-111M,111M,,2023.03,Cerebras     ,https://huggingface.co/cerebras/Cerebras-GPT-111M,MHA,10,768,12,gelu     ,50257,4,none,2.2B/371B Dataset,the Pile,,2048,Maximal Update Parameterization (µP),0.3985193686023088,0.26197499636213645,1.3666666666666665,,
cerebras/Cerebras-GPT-256M,256M,,2023.03,Cerebras     ,https://huggingface.co/cerebras/Cerebras-GPT-256M,MHA,14,1088,17,gelu     ,50257,4,none,5.1B/371B Dataset,the Pile,,2048,Maximal Update Parameterization (µP),0.40752859976291816,0.2906337730091724,None,,
cerebras/Cerebras-GPT-590M,590M,,2023.03,Cerebras     ,https://huggingface.co/cerebras/Cerebras-GPT-590M,MHA,18,1536,12,gelu     ,50257,4,none,11.8B/371B Dataset,the Pile,,2048,Maximal Update Parameterization (µP),0.40610391965762194,0.3091130972394746,1.8333333333333333,,
cerebras/Cerebras-GPT-1.3B,1.3B,,2023.03,Cerebras     ,https://huggingface.co/cerebras/Cerebras-GPT-1.3B,MHA,24,2048,16,gelu     ,50257,4,none,26.3B/371B Dataset,the Pile,,2048,Maximal Update Parameterization (µP),0.4195949441210137,0.3460961752544626,1.8333333333333333,,
cerebras/Cerebras-GPT-2.7B,2.7B,,2023.03,Cerebras     ,https://huggingface.co/cerebras/Cerebras-GPT-2.7B,MHA,32,2560,32,gelu     ,50257,4,none,53.0B/371B Dataset,the Pile,,2048,Maximal Update Parameterization (µP),0.43581390624597566,0.3751688275751184,2.566666666666667,,
MBZUAI/LaMini-GPT-774M,774M,,2023.04,MBZUAI       ,https://huggingface.co/MBZUAI/LaMini-GPT-774M,MHA,36,1280,20,gelu_new ,50258,4,none,"
",closed dataset,,1024,Distillation,0.4613248111509908,0.3776879817137882,1.8,,
MBZUAI/LaMini-GPT-1.5B,1.5B,,2023.04,MBZUAI       ,https://huggingface.co/MBZUAI/LaMini-GPT-1.5B,MHA,48,1600,25,gelu_new ,50258,4,none,"
",closed dataset,,1024,Distillation,0.4889008138689614,0.417691761,1.7666666666666666,,
microsoft/phi-1_5,1.3B,,2023.09,Microsoft  ,https://huggingface.co/microsoft/phi-1_5, MHA,24,2048,32,gelu_new,51200,4,none,150B/26B Dataset,closed dataset,32xA100-40G*8days,2048,,0.5826252800231556,0.5720886943097728,None,,
microsoft/phi-1,1.3B,,2023.09,Microsoft  ,https://huggingface.co/microsoft/phi-1,MHA,24,2048,32,gelu_new,51200,4,none,54B/7B Dataset,closed dataset,8 A100*6days,2048,,0.3681939631119856,0.27931778300580884,2.266666666666667,,
stabilityai/stablelm-zephyr-3b,3B,instruct,2023.11,StabilityAI,https://huggingface.co/stabilityai/stablelm-zephyr-3b, MHA,32,2560,32,silu,50304,2.7,none,400B/100B Dataset,"Falcon RefinedWeb extract, RedPajama-Data, The Pile, StarCoder",64 A100-80G,1024,,0.6292983635093926,0.5338538262737792,29.63333333333333,,
Qwen/Qwen-1_8B,1.8B,,2023.11,Alibaba,https://huggingface.co/Qwen/Qwen-1_8B,MHA,24,2048,16,silu,151936,5,dynamic NTK-aware interpolation; LogN-Scaling; window attention,2200B/2200B Dataset,closed dataset,,8192,,0.5413025360048237,0.4910581139459918,18.45,,
microsoft/phi-2,2.7B,,2023.12,Microsoft  ,https://huggingface.co/microsoft/phi-2,"
MHA",32,2560,32,gelu_new ,51200,4,none,1400B/250B Dataset,closed dataset,96xA100-80G*14Days,2048,,0.6396376339295174,0.6658064580833533,26.833333333333332,,
MHA",32,2560,32,gelu_new ,51200,4,none,1400B/250B Dataset,closed dataset,96xA100-80G*14Days,2048,,0.6467,0.6470,26.833333333333332,,
TinyLlama/TinyLlama-1.1B-intermediate-step-1431k-3T,1.1B,,2023.12,TinyLlama    ,https://huggingface.co/TinyLlama/TinyLlama-1.1B-intermediate-step-1431k-3T,GQA,22,2048,32,silu     ,32000,2.75,none,3000B,"SlimPajama, StarCoder Training Dataset",16*A100-40G*90d,2048,,0.46278690564437774,0.40886390798301825,2.6,,
mtgv/MobileLLaMA-1.4B-Base,1.4B,,2023.12,Meituan,https://huggingface.co/mtgv/MobileLLaMA-1.4B-Base,GQA,24,2048,16,silu     ,32000,2.75,none,1300B,RedPajama v1,,2048,,0.4519731920859205,0.4047563334022784,2.1333333333333333,,
stabilityai/stablelm-2-zephyr-1_6b,1.6B,instruct,2024.01,StabilityAI  ,https://huggingface.co/stabilityai/stablelm-2-zephyr-1_6b,MHA,24,2048,32,silu     ,100352,2.75,none,2000B,"Falcon RefinedWeb extract, RedPajama-Data, The Pile, StarCoder, CulturaX",92k,4096,,0.5970204844773325,0.5151239490774924,23.100000000000005,,
Qwen/Qwen1.5-0.5B,0.5B,,2024.02,Alibaba,https://huggingface.co/Qwen/Qwen1.5-0.5B,MHA,24,1024,16,silu     ,151936,3,mixture of sliding window attention and full attention,2400B,closed dataset,,32000,,0.46914097356943324,0.42949667281308307,7.333333333333333,,
Qwen/Qwen1.5-1.8B,1.8B,,2024.02,Alibaba,https://huggingface.co/Qwen/Qwen1.5-1.8B,MHA,24,2048,16,silu     ,151936,3,mixture of sliding window attention and full attention,2400B,closed dataset,,32000,,0.5565065178944251,0.4981422786718504,18.633333333333333,,
Qwen/Qwen1.5-4B,4B,,2024.02,Alibaba,https://huggingface.co/Qwen/Qwen1.5-4B,MHA,40,2560,20,silu     ,151936,3,mixture of sliding window attention and full attention,4000B,closed dataset,,32000,,0.6217040770819489,0.5904057492043817,21.766666666666666,,
Qwen/Qwen1.5-0.5B-Chat,0.5B,2024.02,Alibaba,https://huggingface.co/Qwen/Qwen1.5-0.5B-Chat,,MHA,24,1024,16,silu     ,151936,3,mixture of sliding window attention and full attention,2400B,closed dataset,,32000,,0.44995315180310247,0.3660941716463717,,,
Qwen/Qwen1.5-1.8B-Chat,1.8B,2024.02,Alibaba,https://huggingface.co/Qwen/Qwen1.5-1.8B-Chat,,MHA,24,2048,16,silu     ,151936,3,mixture of sliding window attention and full attention,2400B,closed dataset,,32000,,0.544114545,0.4867579272436373,,,
Qwen/Qwen1.5-4B-Chat,4B,2024.02,Alibaba,https://huggingface.co/Qwen/Qwen1.5-4B-Chat,,MHA,40,2560,20,silu     ,151936,3,mixture of sliding window attention and full attention,4000B,closed dataset,,32000,,0.6052681779221484,0.5590157205528667,,,
MBZUAI/MobiLlama-1B,1B,,2024.02,MBZUAI       ,https://huggingface.co/MBZUAI/MobiLlama-1B,GQA,22,2048,32,silu     ,32000,2.75,shared FFN,1259B,"RedPajama-v1, Amber dataset uses RefinedWeb to replace common_crawl subset of RedPajama-v1",,2048,,0.4676336545025897,0.40131655250916354,None,,
MBZUAI/MobiLlama-05B,0.5B,,2024.02,MBZUAI       ,https://huggingface.co/MBZUAI/MobiLlama-05B,GQA,22,2048,32,silu     ,32000,2.75,shared FFN,1259B,"RedPajama-v1, Amber dataset uses RefinedWeb to replace common_crawl subset of RedPajama-v2",26..6k(7d),2048,,0.44128476773462205,0.3679364962584417,None,,
google/gemma-2b,2B,,2024.02,Google ,https://huggingface.co/google/gemma-2b,MQA,18,2048,8,gelu ,256000,8,none,3000B,closed dataset,512 TPU-V5e,8192,,0.5453290860104331,0.5498431176054166,13.299999999999999,,
h2oai/h2o-danube2-1.8b-base,1.8B,,2024.03,H2O,https://huggingface.co/h2oai/h2o-danube2-1.8b-base,GQA,24,2560,32,silu,32000,,,1T,closed dataset,,,,0.5686333882295481,0.4048900956807783,21.45,,
openbmb/MiniCPM-1B-sft-bf16,1B,,2024.04,OpenBMB      ,https://huggingface.co/openbmb/MiniCPM-1B-sft-bf16,GQA,52,1536,24,silu     ,73440,2.5,none,"
",closed dataset,,128k,,0.5786006652448227,0.5434731807245381,None,,
apple/OpenELM-270M,270M,,2024.04,Apple        ,https://huggingface.co/apple/OpenELM-270M,GQA,16,1280,12-20,silu     ,32000,0,Layer-wise scaling,1500B,"RefinedWeb, deduplicated PILE, a subset of RedPajama, and a subset of Dolma v1.6",128*A100*3d,2048,,0.4330385542360417,0.3527958832951137,None,,
apple/OpenELM-450M,450M,,2024.04,Apple        ,https://huggingface.co/apple/OpenELM-450M,GQA,20,1536,12-24,silu     ,32000,0,Layer-wise scaling,1500B,"RefinedWeb, deduplicated PILE, a subset of RedPajama, and a subset of Dolma v1.7",128*H100*3,2048,,0.4577673492456106,0.3762858648915779,None,,
apple/OpenELM-1_1B,1.1B,,2024.04,Apple        ,https://huggingface.co/apple/OpenELM-1_1B,GQA,28,2048,16-32,silu     ,32000,0,Layer-wise scaling,1500B,"RefinedWeb, deduplicated PILE, a subset of RedPajama, and a subset of Dolma v1.8",128*A100*11,2048,,0.49943928024068784,0.42567132396350654,None,,
apple/OpenELM-3B,3B,,2024.04,Apple        ,https://huggingface.co/apple/OpenELM-3B,GQA,36,3072,12-24,silu     ,32000,0,Layer-wise scaling,1500B,"RefinedWeb, deduplicated PILE, a subset of RedPajama, and a subset of Dolma v1.9",,2048,,None,None,None,,
apple/OpenELM-270M-Instruct,270M,,2024.04,Apple        ,https://huggingface.co/apple/OpenELM-270M-Instruct,GQA,16,1280,12-20,silu     ,32000,0,Layer-wise scaling,1500B,"RefinedWeb, deduplicated PILE, a subset of RedPajama, and a subset of Dolma v1.6",128*A100*3d,2048,,0.43709381885855414,0.3311676940508875,,,
apple/OpenELM-450M-Instruct,450M,,2024.04,Apple        ,https://huggingface.co/apple/OpenELM-450M-Instruct,GQA,20,1536,12-24,silu     ,32000,0,Layer-wise scaling,1500B,"RefinedWeb, deduplicated PILE, a subset of RedPajama, and a subset of Dolma v1.7",128*H100*3,2048,,0.4719033858057161,0.3641978723269266,,,
apple/OpenELM-1_1B-Instruct,1.1B,,2024.04,Apple        ,https://huggingface.co/apple/OpenELM-1_1B-Instruct,GQA,28,2048,16-32,silu     ,32000,0,Layer-wise scaling,1500B,"RefinedWeb, deduplicated PILE, a subset of RedPajama, and a subset of Dolma v1.8",128*A100*11,2048,,0.505546334,0.41288549090059234,,,
apple/OpenELM-3B-Instruct,3B,,2024.04,Apple        ,https://huggingface.co/apple/OpenELM-3B-Instruct,GQA,36,3072,12-24,silu     ,32000,0,Layer-wise scaling,1500B,"RefinedWeb, deduplicated PILE, a subset of RedPajama, and a subset of Dolma v1.9",,2048,,0.5204249363690563,0.45822764062782345,,,
openbmb/MiniCPM-2B-128k,2B,,2024.04,OpenBMB  ,https://huggingface.co/openbmb/MiniCPM-2B-128k,GQA,40,2304,36,silu ,122760,2.5,none,"
",cloed dataset,,131072,learning rate scheduler、Two Stage Pre-training Strategy,0.5742625254831465,0.5369604236985314,None,,
microsoft/Phi-3-mini-4k-instruct,3.8B,instruct,2024.04,Microsoft  ,https://huggingface.co/microsoft/Phi-3-mini-4k-instruct,GQA,32,3072,32,silu,32064,2.6666666666666665,blocksparse attention,3300B,closed dataset,512 H100-80G*10Days,4096/128000（128k版本）,,0.6755007915031034,0.7242779089373833,55.23333333333333,,
google/recurrentgemma-2b,2B,,2024.04,Google,https://huggingface.co/google/recurrentgemma-2b,MQA,26,2560,10,gelu_pytorch_tanh,256000,6,Griffin architecture,2000B,closed dataset,tpu-v5e,8192,,0.5353327118359907,0.5057644433307263,None,,
Qwen/Qwen2-0.5B,0.5B,,2024.06,Alibaba,https://huggingface.co/Qwen/Qwen2-0.5B,GQA,24,896,14,silu     ,151936,5.428571428571429,Dual Chunk Attention with YARN,12000B,closed dataset,,32000,,0.49266143830498926,0.44246590020885446,11.5,,
Qwen/Qwen2-1.5B,1.5B,,2024.06,Alibaba,https://huggingface.co/Qwen/Qwen2-1.5B,GQA,28,1536,12,silu     ,151936,5.833333333333333,Dual Chunk Attention with YARN,7000B,closed dataset,,32000,,0.5862346076029146,0.5678012985816538,34.96666666666667,,
Qwen/Qwen2-0.5B-Instruct,0.5B,,2024.06,Alibaba,https://huggingface.co/Qwen/Qwen2-0.5B-Instruct,GQA,24,896,14,silu     ,151936,5.428571428571429,Dual Chunk Attention with YARN,12000B,closed dataset,,32000,,0.48275769928627005,0.42407077092171414,,
Qwen/Qwen2-1.5B-Instruct,1.5B,,2024.06,Alibaba,https://huggingface.co/Qwen/Qwen2-1.5B-Instruct,GQA,28,1536,12,silu     ,151936,5.833333333333333,Dual Chunk Attention with YARN,7000B,closed dataset,,32000,,0.5901557609105429,0.5503262247621038,,,
HuggingFaceTB/SmolLM-360M,360M,,2024.07,HuggingFace,https://huggingface.co/HuggingFaceTB/SmolLM-360M,GQA,32,960,15,silu     ,49152,2.6666666666666665,,600B,"FineWeb-Edu,Python-Edu,Cosmopedia v2",,2048,,0.450186107,0.44623236777646696,2.6666666666666665,,
HuggingFaceTB/SmolLM-135M,135M,,2024.07,HuggingFace,https://huggingface.co/HuggingFaceTB/SmolLM-135M,GQA,30,576,9,silu     ,49152,2.6666666666666665,,600B,"FineWeb-Edu,Python-Edu,Cosmopedia v3",,2048,,0.4298944496121605,0.40125269297749017,2.266666666666667,,
HuggingFaceTB/SmolLM-1.7B,1.7B,,2024.07,HuggingFace,https://huggingface.co/HuggingFaceTB/SmolLM-1.7B,MHA,24,2048,32,silu     ,49152,4,,1000B,"FineWeb-Edu,Python-Edu,Cosmopedia v4",,2048,,0.5014415770944014,0.5041593497962163,5.466666666666666,,
HuggingFaceTB/SmolLM-360M-Instruct,360M,,2024.07,HuggingFace,https://huggingface.co/HuggingFaceTB/SmolLM-360M-Instruct,GQA,32,960,15,silu     ,49152,2.6666666666666665,,600B,"FineWeb-Edu,Python-Edu,Cosmopedia v2",,2048,,0.4421484549006803,0.3387856389478656,,,
HuggingFaceTB/SmolLM-135M-Instruct,135M,,2024.07,HuggingFace,https://huggingface.co/HuggingFaceTB/SmolLM-135M-Instruct,GQA,30,576,9,silu     ,49152,2.6666666666666665,,600B,"FineWeb-Edu,Python-Edu,Cosmopedia v3",,2048,,0.41906717216812034,0.29415317084434306,,,
HuggingFaceTB/SmolLM-1.7B-Instruct,1.7B,,2024.07,HuggingFace,https://huggingface.co/HuggingFaceTB/SmolLM-1.7B-Instruct,MHA,24,2048,32,silu     ,49152,4,,1000B,"FineWeb-Edu,Python-Edu,Cosmopedia v4",,2048,,0.4735724967967769,0.4017236842427369,,,
google/gemma-2-2b,2B,,2024.07,Google ,https://huggingface.co/google/gemma-2-2b,"GQA",26,2304,8,gelu_pytorch_tanh,256000,8,"Local Sliding Window and Global Attention, logits softcap",2000B,"","",8192,Distillation,0.5995555709284136,0.6155073419975245,None,,
h2oai/h2o-danube3-4b-base,4B,,2024.07,H2O,https://huggingface.co/h2oai/h2o-danube3-4b-base,GQA,24,3840,32,silu,32000,,,6T,closed dataset,,,,0.632912919,0.5446465941035985,None,,
h2oai/h2o-danube3-500m-base,0.5B,,2024.07,H2O,https://huggingface.co/h2oai/h2o-danube3-4b-base,GQA,16,1536,16,silu,32000,,,4T,closed dataset,,,,0.45932054811796474,0.3050223415565104,11.95,,
tensoropera/Fox-1-1.6B,1.6B,,2024.07,TensorOpera AI,https://huggingface.co/tensoropera/Fox-1-1.6B,GQA,32,2048,16,silu,32000,,,3T,closed dataset,,8192,,0.5646421735096055,0.5014686489970536,3.3000000000000003,,
TRI-ML/DCLM-1B,1.4B,,2024.08,Toyota,https://huggingface.co/TRI-ML/DCLM-1B,,,,,,,,,4300B,DCLM,,,,0.5874787522273434,0.5659609420006273,None,,
databricks/dolly-v2-3b,3B,Instruct,2023.04,DataBricks,https://huggingface.co/databricks/dolly-v2-3b,MHA,32,2560,32,gelu,50280,,,,closed dataset,,2048,,0.4509146197910751,0.29783698635930334,2.5,,
allenai/OLMo-1B-hf,1.18B,,2024.04,AllenAI,https://huggingface.co/allenai/OLMo-1B-hf,,16,2048,16,silu,50304,,,3T,Dolma ,,,,0.451094964,0.2910177317875724,2.5,,
Microsoft/Phi-3.5-mini-instruct,3.82B,Instruct,2024.09,Microsoft,,,,,,,,,,,,,,,0.6770832948732616,0.7158442652977252,60.45,,
openbmb/MiniCPM3-4B,4B,,2024.09,OpenBMB,https://huggingface.co/openbmb/MiniCPM3-4B,MLA,,,,,,,,,,,,,0.6453785870346623,0.688412583,,,
Qwen/Qwen2.5-1.5B,,,2024.09,Alibaba,,,28,1536,12,silu,151936,5.833333333333333,,,,,,,0.6008633588934338,0.6366175184377857,44.75,,
Qwen/Qwen2.5-0.5B,,,2024.09,Alibaba,,,24,896,14,silu,151936,5.428571428571429,,,,,,,0.5075411932713384,0.49727140659009444,12.25,,
Qwen/Qwen2.5-3B,,,2024.09,Alibaba,,,36,2048,16,silu,151936,5.375,,,,,,,0.6349671034914612,0.6736793605222733,58.55,,
Qwen/Qwen2.5-1.5B-Instruct,,,2024.09,Alibaba,,,28,1536,12,silu,151936,5.833333333333333,,,,,,,0.6002410173839415,0.5920118577840804,,,
Qwen/Qwen2.5-0.5B-Instruct,,,2024.09,Alibaba,,,24,896,14,silu,151936,5.428571428571429,,,,,,,0.46030482017016905,0.37386960662838375,,,
Qwen/Qwen2.5-3B-Instruct,,,2024.09,Alibaba,,,36,2048,16,silu,151936,5.375,,,,,,,0.6321577021593356,0.6048825426643338,,,
meta-llama/Llama-3.2-3B,3B,,2024.09,Meta     ,https://huggingface.co/meta-llama/Llama-3.2-3B,GQA,28,3072,24,silu,128256,2.6666666666666665,,"",closed dataset,,131072,,0.6056116137617956,0.6010256232087894,19.45,,
meta-llama/Llama-3.2-1B,1B,,2024.09,Meta     ,https://huggingface.co/meta-llama/Llama-3.2-1B,GQA,16,2048,32,silu,128256,4,,"",closed dataset,,131072,,0.49796006634071077,0.4622533684269127,6.35,,
meta-llama/Llama-3.2-3B-Instruct,3B,,2024.09,Meta     ,https://huggingface.co/meta-llama/Llama-3.2-3B,GQA,28,3072,24,silu,128256,2.6666666666666665,,"",closed dataset,,131072,,0.558914852,0.42820398330432513,,,
meta-llama/Llama-3.2-1B-Instruct,1B,,2024.09,Meta     ,https://huggingface.co/meta-llama/Llama-3.2-1B,GQA,16,2048,32,silu,128256,4,,"",closed dataset,,131072,,0.43713557888288035,0.32874319123932055,,,
princeton-nlp/Sheared-LLaMA-1.3B,1.3B,,2023.11,Princeton,https://huggingface.co/princeton-nlp/Sheared-LLaMA-1.3B,MHA,24,2048,16,silu,32000,2.6875,,,RedPajama,,4096,,0.4701898628128019,0.4025815027233411,2.95,,
princeton-nlp/Sheared-LLaMA-2.7B,2.7B,,2023.11,Princeton,https://huggingface.co/princeton-nlp/Sheared-LLaMA-2.7B,MHA,32,2560,20,silu,32000,2.7,,,RedPajama,,4096,,0.512299388,0.45602358491294076,3.34,,
GeneZC/MiniMA-3B,3B,,2023.11,Xiaohongshu,https://huggingface.co/GeneZC/MiniMA-3B,,24,3072,24,silu,49216,2.6666666666666665,,,,,4096,,None,None,,,
GeneZC/MiniMA-2-1B,1B,,2024.07,Xiaohongshu,https://huggingface.co/GeneZC/MiniMA-2-1B,,18,2304,18,silu,49216,2.6666666666666665,,,,,4096,,None,None,,,
nvidia/Minitron-4B-Base,4B,,2024.07,Nvidia,https://huggingface.co/nvidia/Minitron-4B-Base,GQA,32,3072,24,relu2,256000,3,,8T,closed dataset,,4096,,0.6266707691544708,0.6106226257288996,,,
m-a-p/CT-LLM-Base,2B,,2024.04,M.A.P.,https://huggingface.co/m-a-p/CT-LLM-Base,MHA,32,2048,16,silu,125824,2.6875,,,MAP-CC,,4096,,0.481627802,0.4442545233792085,8.45,,
amd/AMD-Llama-135m,135M,,2024.08,AMD,https://huggingface.co/amd/AMD-Llama-135m,MHA,12,768,12,silu,32000,2.6666666666666665,,," SlimPajama ,project gutenberg ",,2048,,0.41383631243457863,0.30904340085698173,2.55,,
Llama-7B,,,,,luodian/llama-7b-hf,,,,,,,,,"
",,,2048,,0.5731176151179714,0.5325788551139518,6.35,,
Llama-2-7B,,,,,NousResearch/Llama-2-7b-hf,,,,,,,,,"
",,,,,0.6159583283691168,0.5865883450406616,9,,
Llama-3-7B,,,,,meta-llama/Meta-Llama-3-8B,,,,,,,,,"
",,,,,0.6624167482775103,0.6835743047201107,34.65,,
Llama-3.1-7B,,,,,meta-llama/Meta-Llama-3.1-8B,,,,,,,,,"
",,,,,0.668221052,0.6834280443737909,37.15,,

==> plot-scripts/dataset_records.json <==
{"facebook/opt-125m": {"arc_challenge": {"0": 0.1885665529010239, "5": 0.19880546075085323, "1": 0.19112627986348124}, "hellaswag": {"0": 0.29247161919936265, "5": 0.2896833300139414, "1": 0.28868751244771956}, "truthfulqa_mc2": {"0": 0.4286710890205502, "5": 0.4345269844021771, "1": 0.4283897755018413}, "winogrande": {"0": 0.5146014206787688, "5": 0.5177584846093133, "1": 0.5098658247829518}, "commonsense_qa": {"0": 0.19983619983619982, "5": 0.18837018837018837, "1": 0.19656019656019655}, "mmlu": {"0": 0.2285286996154394, "5": 0.26100270616721266, "1": 0.2619997151402934}, "piqa": {"0": 0.6284004352557128, "5": 0.6371055495103374, "1": 0.6360174102285092}, "openbookqa": {"0": 0.166, "5": 0.172, "1": 0.174}}, "facebook/opt-350m": {"arc_challenge": {"5": 0.20733788395904437, "0": 0.20819112627986347, "1": 0.20648464163822525}, "hellaswag": {"5": 0.3178649671380203, "0": 0.32204740091615214, "1": 0.31995618402708625}, "truthfulqa_mc2": {"5": 0.43906294521746936, "0": 0.40823817348274544, "1": 0.42117635231008316}, "winogrande": {"5": 0.5327545382794001, "0": 0.5232833464877664, "1": 0.5153906866614049}, "commonsense_qa": {"5": 0.18591318591318592, "0": 0.20884520884520885, "1": 0.22113022113022113}, "mmlu": {"5": 0.2606466315339695, "0": 0.23109243697478993, "1": 0.2599344822674833}, "piqa": {"5": 0.6545157780195865, "0": 0.6501632208922742, "1": 0.6550598476605005}, "openbookqa": {"5": 0.174, "0": 0.17, "1": 0.172}}, "facebook/opt-2.7b": {"arc_challenge": {"5": 0.30119453924914674, "0": 0.25853242320819114, "1": 0.27559726962457337}, "hellaswag": {"5": 0.46245767775343555, "0": 0.4569806811392153, "1": 0.4576777534355706}, "truthfulqa_mc2": {"5": 0.3824290510451095, "0": 0.3742331218861841, "1": 0.3830312896752412}, "winogrande": {"5": 0.6266771902131019, "0": 0.6101026045777427, "1": 0.6108918705603789}, "commonsense_qa": {"5": 0.1941031941031941, "0": 0.2022932022932023, "1": 0.20802620802620803}, "mmlu": {"5": 0.2550206523287281, "0": 0.2551630821820253, "1": 0.2584389688078621}, "piqa": {"5": 0.7524483133841132, "0": 0.7404787812840044, "1": 0.7334058759521219}, "openbookqa": {"5": 0.256, "0": 0.236, "1": 0.26}}, "facebook/opt-1.3b": {"arc_challenge": {"5": 0.26791808873720135, "0": 0.2440273037542662, "1": 0.24488054607508533}, "hellaswag": {"5": 0.4148575980880303, "0": 0.41326428998207526, "1": 0.4131647082254531}, "truthfulqa_mc2": {"5": 0.40282618709107326, "0": 0.3868570470058461, "1": 0.3986681971580266}, "winogrande": {"5": 0.5887924230465666, "0": 0.590370955011839, "1": 0.584846093133386}, "commonsense_qa": {"5": 0.19492219492219492, "0": 0.2244062244062244, "1": 0.20147420147420148}, "mmlu": {"5": 0.24718701039737928, "0": 0.25081897165645917, "1": 0.2560888762284575}, "piqa": {"5": 0.721436343852013, "0": 0.7127312295973884, "1": 0.7181719260065288}, "openbookqa": {"5": 0.23, "0": 0.242, "1": 0.246}}, "facebook/galactica-125m": {"arc_challenge": {"1": 0.21331058020477817, "0": 0.2090443686006826, "5": 0.2090443686006826}, "hellaswag": {"1": 0.27982473610834496, "0": 0.2808205536745668, "5": 0.2810197171878112}, "truthfulqa_mc2": {"1": 0.4566159097779451, "0": 0.45405681385501084, "5": 0.47084158377215957}, "winogrande": {"1": 0.4925019731649566, "0": 0.5074980268350434, "5": 0.5114443567482242}, "commonsense_qa": {"1": 0.20556920556920558, "0": 0.19983619983619982, "5": 0.20475020475020475}, "mmlu": {"1": 0.24939467312348668, "0": 0.2329440250676542, "5": 0.24690215069078478}, "piqa": {"1": 0.5750816104461371, "0": 0.5805223068552775, "5": 0.5843307943416758}, "openbookqa": {"1": 0.16, "0": 0.15, "5": 0.154}}, "facebook/galactica-1.3b": {"arc_challenge": {"0": 0.28071672354948807, "5": 0.3054607508532423, "1": 0.2773037542662116}, "hellaswag": {"0": 0.3381796454889464, "5": 0.3346942840071699, "1": 0.3346942840071699}, "truthfulqa_mc2": {"0": 0.4140141728009576, "5": 0.4310734539170142, "1": 0.4155105655005226}, "winogrande": {"0": 0.5438042620363063, "5": 0.5485398579321231, "1": 0.5603788476716653}, "commonsense_qa": {"0": 0.27927927927927926, "5": 0.22604422604422605, "1": 0.22522522522522523}, "mmlu": {"0": 0.2920524141860134, "5": 0.27253952428429, "1": 0.27880643782936904}, "piqa": {"0": 0.6338411316648531, "5": 0.6425462459194777, "1": 0.6458106637649619}, "openbookqa": {"0": 0.2, "5": 0.204, "1": 0.222}}, "bigscience/bloom-560m": {"arc_challenge": {"1": 0.2158703071672355, "0": 0.22184300341296928, "5": 0.2150170648464164}, "hellaswag": {"1": 0.3154750049790878, "0": 0.3149770961959769, "5": 0.3140808603863772}, "truthfulqa_mc2": {"1": 0.4290522470078506, "0": 0.42399945644587217, "5": 0.43170938429532574}, "winogrande": {"1": 0.5256511444356748, "0": 0.5177584846093133, "5": 0.5082872928176796}, "commonsense_qa": {"1": 0.20638820638820637, "0": 0.19492219492219492, "5": 0.2031122031122031}, "mmlu": {"1": 0.23928215353938184, "0": 0.2293832787352229, "5": 0.2422019655319755}, "piqa": {"1": 0.6409140369967355, "0": 0.6414581066376496, "5": 0.6387377584330794}, "openbookqa": {"1": 0.174, "0": 0.166, "5": 0.176}}, "bigscience/bloom-1b1": {"arc_challenge": {"1": 0.25, "0": 0.23720136518771331, "5": 0.24914675767918087}, "hellaswag": {"1": 0.34495120493925513, "0": 0.3444532961561442, "5": 0.34843656642103166}, "truthfulqa_mc2": {"1": 0.42140587371294275, "0": 0.41802231429646247, "5": 0.44346869541991085}, "winogrande": {"1": 0.5445935280189423, "0": 0.5493291239147593, "5": 0.5335438042620363}, "commonsense_qa": {"1": 0.19901719901719903, "0": 0.18591318591318592, "5": 0.18345618345618345}, "mmlu": {"1": 0.2572283150548355, "0": 0.244195983478137, "5": 0.26798176897877796}, "piqa": {"1": 0.6773667029379761, "0": 0.6719260065288357, "5": 0.675734494015234}, "openbookqa": {"1": 0.2, "0": 0.196, "5": 0.204}}, "bigscience/bloomz-1b1": {"arc_challenge": {"0": 0.23378839590443687, "5": 0.21416382252559726, "1": 0.22696245733788395}, "hellaswag": {"0": 0.345947022505477, "5": 0.34405496912965544, "1": 0.3439553873730333}, "truthfulqa_mc2": {"0": 0.44431236234657967, "5": 0.44745090449284336, "1": 0.4433853050323093}, "winogrande": {"0": 0.5390686661404893, "5": 0.5516969218626677, "1": 0.5461720599842147}, "commonsense_qa": {"0": 0.20475020475020475, "5": 0.19656019656019655, "1": 0.21294021294021295}, "mmlu": {"0": 0.24797037459051416, "5": 0.26798176897877796, "1": 0.26093149124056403}, "piqa": {"0": 0.6675734494015234, "5": 0.6692056583242655, "1": 0.6724700761697497}, "openbookqa": {"0": 0.216, "5": 0.21, "1": 0.226}}, "bigscience/bloomz-560m": {"arc_challenge": {"0": 0.23293515358361774, "1": 0.2167235494880546, "5": 0.21160409556313994}, "hellaswag": {"0": 0.3188607847042422, "1": 0.3181637124078869, "5": 0.3181637124078869}, "truthfulqa_mc2": {"0": 0.45740649963568925, "1": 0.44218069279124633, "5": 0.44999408373157845}, "winogrande": {"0": 0.5193370165745856, "1": 0.5209155485398579, "5": 0.5303867403314917}, "commonsense_qa": {"0": 0.19983619983619982, "1": 0.18673218673218672, "5": 0.19246519246519248}, "mmlu": {"0": 0.2593647628542943, "1": 0.2608602763139154, "5": 0.25231448511608034}, "piqa": {"0": 0.6517954298150164, "1": 0.6430903155603918, "5": 0.6349292709466812}, "openbookqa": {"0": 0.184, "1": 0.182, "5": 0.174}}, "EleutherAI/pythia-410m": {"arc_challenge": {"0": 0.21331058020477817, "1": 0.22440273037542663, "5": 0.2226962457337884}, "hellaswag": {"0": 0.3370842461661024, "1": 0.3370842461661024, "5": 0.33897629954192393}, "truthfulqa_mc2": {"0": 0.41212142903854293, "1": 0.4119181880157991, "5": 0.4247205917956486}, "winogrande": {"0": 0.5327545382794001, "1": 0.5248618784530387, "5": 0.5374901341752171}, "commonsense_qa": {"0": 0.19656019656019655, "1": 0.19901719901719903, "5": 0.19656019656019655}, "mmlu": {"0": 0.23237430565446518, "1": 0.26242700470018515, "5": 0.27075915111807436}, "piqa": {"0": 0.6681175190424374, "1": 0.6817192600652884, "5": 0.6795429815016322}, "openbookqa": {"0": 0.18, "1": 0.188, "5": 0.19}}, "EleutherAI/pythia-160m": {"arc_challenge": {"0": 0.19027303754266212, "5": 0.18600682593856654, "1": 0.19027303754266212}, "hellaswag": {"0": 0.2837084246166102, "5": 0.2847042421828321, "1": 0.286795459071898}, "truthfulqa_mc2": {"0": 0.44455765440783307, "5": 0.4507089518786159, "1": 0.4417230846786046}, "winogrande": {"0": 0.5090765588003157, "5": 0.4964483030781373, "1": 0.49329123914759276}, "commonsense_qa": {"0": 0.1981981981981982, "5": 0.2022932022932023, "1": 0.21621621621621623}, "mmlu": {"0": 0.23016664292835778, "5": 0.2508901865831078, "1": 0.24932345819683804}, "piqa": {"0": 0.6137105549510338, "5": 0.6289445048966268, "1": 0.6186071817192601}, "openbookqa": {"0": 0.166, "5": 0.168, "1": 0.16}}, "EleutherAI/pythia-1b": {"arc_challenge": {"0": 0.2440273037542662, "5": 0.2568259385665529, "1": 0.24061433447098976}, "hellaswag": {"0": 0.3778131846245768, "5": 0.3770165305715993, "1": 0.37333200557657836}, "truthfulqa_mc2": {"0": 0.40473354317392446, "5": 0.4076391503158243, "1": 0.4052951544447832}, "winogrande": {"0": 0.5351223362273086, "5": 0.5280189423835833, "1": 0.5367008681925809}, "commonsense_qa": {"0": 0.18427518427518427, "5": 0.1981981981981982, "1": 0.19164619164619165}, "mmlu": {"0": 0.23095000712149266, "5": 0.2614299957271044, "1": 0.24910981341689217}, "piqa": {"0": 0.7072905331882481, "5": 0.7138193688792165, "1": 0.70620239390642}, "openbookqa": {"0": 0.186, "5": 0.192, "1": 0.206}}, "EleutherAI/pythia-1.4b": {"arc_challenge": {"1": 0.27047781569965873, "5": 0.28924914675767915, "0": 0.2593856655290102}, "hellaswag": {"1": 0.4039036048595897, "5": 0.40529774945230035, "0": 0.40460067715594505}, "truthfulqa_mc2": {"1": 0.39689357542971127, "5": 0.40636598009933367, "0": 0.38860501257956365}, "winogrande": {"1": 0.574585635359116, "5": 0.574585635359116, "0": 0.5753749013417522}, "commonsense_qa": {"1": 0.19328419328419327, "5": 0.19082719082719082, "0": 0.19656019656019655}, "mmlu": {"1": 0.2545933627688364, "5": 0.2583677538812135, "0": 0.24255804016521862}, "piqa": {"1": 0.7121871599564744, "5": 0.7094668117519043, "0": 0.7089227421109902}, "openbookqa": {"1": 0.226, "5": 0.22, "0": 0.222}}, "EleutherAI/pythia-2.8b": {"arc_challenge": {"5": 0.30802047781569963, "0": 0.295221843003413, "1": 0.30631399317406144}, "hellaswag": {"5": 0.4523003385779725, "0": 0.4529974108743278, "1": 0.44911372236606256}, "truthfulqa_mc2": {"5": 0.3910788563079192, "0": 0.35894728110564106, "1": 0.3756600978810164}, "winogrande": {"5": 0.6108918705603789, "0": 0.5943172849250198, "1": 0.5935280189423836}, "commonsense_qa": {"5": 0.18427518427518427, "0": 0.21212121212121213, "1": 0.1941031941031941}, "mmlu": {"5": 0.2681241988320752, "0": 0.2525281298960262, "1": 0.2621421449935907}, "piqa": {"5": 0.7437431991294886, "0": 0.7404787812840044, "1": 0.7393906420021763}, "openbookqa": {"5": 0.256, "0": 0.24, "1": 0.258}}, "cerebras/Cerebras-GPT-111M": {"arc_challenge": {"5": 0.1697952218430034, "1": 0.17064846416382254, "0": 0.16638225255972697}, "hellaswag": {"5": 0.2640908185620394, "1": 0.2657837084246166, "0": 0.26767576180043817}, "truthfulqa_mc2": {"5": 0.4840266253609981, "1": 0.4729077575433942, "0": 0.4631410459718026}, "winogrande": {"5": 0.48697711128650356, "1": 0.48697711128650356, "0": 0.489344909234412}, "commonsense_qa": {"5": 0.1981981981981982, "1": 0.21457821457821458, "0": 0.19574119574119575}, "mmlu": {"5": 0.25879504344110527, "1": 0.258082894174619, "0": 0.22902720410197977}, "piqa": {"5": 0.5973884657236126, "1": 0.5908596300326442, "0": 0.5941240478781284}, "openbookqa": {"5": 0.136, "1": 0.13, "0": 0.118}}, "cerebras/Cerebras-GPT-256M": {"arc_challenge": {"1": 0.17235494880546076, "5": 0.18430034129692832, "0": 0.1689419795221843}, "hellaswag": {"1": 0.2740489942242581, "5": 0.2764389563831906, "0": 0.2744473212507469}, "truthfulqa_mc2": {"1": 0.4663024268711117, "5": 0.4763162076427922, "0": 0.4598459692360509}, "winogrande": {"1": 0.5303867403314917, "5": 0.5114443567482242, "0": 0.5130228887134964}, "commonsense_qa": {"1": 0.19737919737919737, "5": 0.19246519246519248, "0": 0.19574119574119575}, "mmlu": {"1": 0.2597208374875374, "5": 0.26833784361202107, "0": 0.22945449366187154}, "piqa": {"1": 0.6180631120783461, "5": 0.6218715995647442, "0": 0.6137105549510338}, "openbookqa": {"1": 0.162, "5": 0.16, "0": 0.158}}, "cerebras/Cerebras-GPT-590M": {"arc_challenge": {"1": 0.197098976109215, "0": 0.19027303754266212, "5": 0.20136518771331058}, "hellaswag": {"1": 0.29038040231029677, "0": 0.29107747460665206, "5": 0.2932682732523402}, "truthfulqa_mc2": {"1": 0.44593378466053635, "0": 0.44140487440454507, "5": 0.45085578192302356}, "winogrande": {"1": 0.4964483030781373, "0": 0.4988161010260458, "5": 0.4972375690607735}, "commonsense_qa": {"1": 0.20475020475020475, "0": 0.19656019656019655, "5": 0.2022932022932023}, "mmlu": {"1": 0.2629255091867255, "0": 0.23109243697478993, "5": 0.2584389688078621}, "piqa": {"1": 0.6300326441784548, "0": 0.6273122959738846, "5": 0.6322089227421109}, "openbookqa": {"1": 0.174, "0": 0.16, "5": 0.17}}, "cerebras/Cerebras-GPT-1.3B": {"arc_challenge": {"5": 0.2380546075085324, "0": 0.2235494880546075, "1": 0.21075085324232082}, "hellaswag": {"5": 0.3254331806413065, "0": 0.3255327623979287, "1": 0.32463652658832903}, "truthfulqa_mc2": {"5": 0.4386915060910876, "0": 0.4270243620723737, "1": 0.4307497897117556}, "winogrande": {"5": 0.5169692186266772, "0": 0.5193370165745856, "1": 0.526440410418311}, "commonsense_qa": {"5": 0.20475020475020475, "0": 0.19656019656019655, "1": 0.19574119574119575}, "mmlu": {"5": 0.26662868537245404, "0": 0.2293832787352229, "1": 0.25544794188861986}, "piqa": {"5": 0.6681175190424374, "0": 0.6648531011969532, "1": 0.6670293797606094}, "openbookqa": {"5": 0.174, "0": 0.164, "1": 0.178}}, "cerebras/Cerebras-GPT-2.7B": {"arc_challenge": {"0": 0.2440273037542662, "5": 0.257679180887372, "1": 0.2431740614334471}, "hellaswag": {"0": 0.38568014339772955, "5": 0.3833897629954192, "1": 0.38408683529177456}, "truthfulqa_mc2": {"0": 0.41373682930142686, "5": 0.4181268763794691, "1": 0.41255958700244844}, "winogrande": {"0": 0.5603788476716653, "5": 0.5493291239147593, "1": 0.5580110497237569}, "commonsense_qa": {"0": 0.19574119574119575, "5": 0.18755118755118755, "1": 0.20638820638820637}, "mmlu": {"0": 0.2460475715710013, "5": 0.2544509329155391, "1": 0.25801167924797036}, "piqa": {"0": 0.7018498367791077, "5": 0.704570184983678, "1": 0.7089227421109902}, "openbookqa": {"0": 0.208, "5": 0.216, "1": 0.206}}, "MBZUAI/LaMini-GPT-774M": {"arc_challenge": {"0": 0.2593856655290102, "5": 0.26535836177474403, "1": 0.27559726962457337}, "hellaswag": {"0": 0.37044413463453496, "5": 0.36745668193586933, "1": 0.3668591913961362}, "truthfulqa_mc2": {"0": 0.40253503338548113, "5": 0.41049121128792293, "1": 0.40919065358728074}, "winogrande": {"0": 0.5643251775848461, "5": 0.5659037095501184, "1": 0.5714285714285714}, "commonsense_qa": {"0": 0.25225225225225223, "5": 0.21048321048321048, "1": 0.24078624078624078}, "mmlu": {"0": 0.26598775103261646, "5": 0.2623557897735365, "1": 0.2674832644922376}, "piqa": {"0": 0.6931447225244831, "5": 0.70620239390642, "1": 0.7089227421109902}, "openbookqa": {"0": 0.224, "5": 0.218, "1": 0.228}}, "MBZUAI/LaMini-GPT-1.5B": {"arc_challenge": {"1": 0.3242320819112628, "0": 0.3267918088737201, "5": 0.32593856655290104}, "hellaswag": {"1": 0.4047002589125672, "0": 0.41047600079665403, "5": 0.403505277833101}, "truthfulqa_mc2": {"1": 0.4301665589137746, "0": 0.4247434721151378, "5": 0.4370430878013568}, "winogrande": {"1": 0.590370955011839, "0": 0.5785319652722968, "5": 0.5595895816890292}, "commonsense_qa": {"1": 0.3783783783783784, "0": 0.45782145782145783, "5": 0.3235053235053235}, "mmlu": {"1": 0.31420025637373594, "0": 0.3494516450648056, "5": 0.2945449366187153}, "piqa": {"1": 0.7132752992383025, "0": 0.7127312295973884, "5": 0.7127312295973884}, "openbookqa": {"1": 0.286, "0": 0.268, "5": 0.294}}, "microsoft/phi-1_5": {"arc_challenge": {"0": 0.447098976109215, "1": 0.4726962457337884, "5": 0.48378839590443684}, "hellaswag": {"0": 0.47988448516231824, "1": 0.4823740290778729, "5": 0.48834893447520417}, "truthfulqa_mc2": {"0": 0.40861610760558015, "1": 0.3945149990027979, "5": 0.39501029761863643}, "winogrande": {"0": 0.7277032359905288, "1": 0.7150749802683505, "5": 0.7166535122336227}, "commonsense_qa": {"0": 0.5102375102375102, "1": 0.5446355446355446, "5": 0.533988533988534}, "mmlu": {"0": 0.417461900014243, "1": 0.4241561031192138, "5": 0.4247258225324028}, "piqa": {"0": 0.76550598476605, "1": 0.778563656147987, "5": 0.780195865070729}, "openbookqa": {"0": 0.386, "1": 0.39, "5": 0.394}}, "microsoft/phi-1": {"arc_challenge": {"1": 0.1825938566552901, "5": 0.18430034129692832, "0": 0.20051194539249148}, "hellaswag": {"1": 0.2876916948814977, "5": 0.2865962955586537, "0": 0.28540131447918743}, "truthfulqa_mc2": {"1": 0.42614473931039654, "5": 0.437274788154029, "0": 0.4158476567472341}, "winogrande": {"1": 0.5074980268350434, "5": 0.48382004735595896, "0": 0.4972375690607735}, "commonsense_qa": {"1": 0.1850941850941851, "5": 0.20556920556920558, "0": 0.180999180999181}, "mmlu": {"1": 0.25452214784218774, "5": 0.2477567298105683, "0": 0.25245691496937755}, "piqa": {"1": 0.5554951033732318, "5": 0.5647442872687704, "0": 0.5647442872687704}, "openbookqa": {"1": 0.126, "5": 0.13, "0": 0.132}}, "stabilityai/stablelm-zephyr-3b": {"arc_challenge": {"1": 0.40273037542662116, "5": 0.4377133105802048, "0": 0.4035836177474403}, "hellaswag": {"1": 0.5584544911372237, "5": 0.5645289782911771, "0": 0.548496315475005}, "truthfulqa_mc2": {"1": 0.4733328914122846, "5": 0.4908512205479621, "0": 0.4640567743899156}, "winogrande": {"1": 0.6582478295185478, "5": 0.6511444356748224, "0": 0.6369376479873717}, "commonsense_qa": {"1": 0.6986076986076986, "5": 0.76003276003276, "0": 0.7469287469287469}, "mmlu": {"1": 0.4274319897450506, "5": 0.4484403931063951, "0": 0.45200113943882636}, "piqa": {"1": 0.749727965179543, "5": 0.7676822633297062, "0": 0.7584330794341676}, "openbookqa": {"1": 0.318, "5": 0.33, "0": 0.288}}, "Qwen/Qwen-1_8B": {"arc_challenge": {"0": 0.3216723549488055, "5": 0.35238907849829354, "1": 0.3302047781569966}, "hellaswag": {"0": 0.4554869547898825, "5": 0.45508862776339376, "1": 0.4547898824935272}, "truthfulqa_mc2": {"0": 0.38074485978874106, "5": 0.40030236648231304, "1": 0.40159108115897174}, "winogrande": {"0": 0.5895816890292028, "5": 0.611681136543015, "1": 0.595895816890292}, "commonsense_qa": {"0": 0.6085176085176085, "5": 0.6347256347256347, "1": 0.5601965601965602}, "mmlu": {"0": 0.4464463751602336, "5": 0.4465888050135308, "1": 0.4371884346959123}, "piqa": {"0": 0.7312295973884657, "5": 0.7334058759521219, "1": 0.7328618063112078}, "openbookqa": {"0": 0.26, "5": 0.26, "1": 0.24}}, "microsoft/phi-2": {"arc_challenge": {"0": 0.5298634812286689, "1": 0.5435153583617748, "5": 0.5597269624573379}, "hellaswag": {"0": 0.5579565823541127, "1": 0.5587532364070902, "5": 0.5656243776140211}, "truthfulqa_mc2": {"0": 0.4447156913931855, "1": 0.4409300586979615, "5": 0.4367342430864716}, "winogrande": {"0": 0.7584846093133386, "1": 0.7371744277821626, "5": 0.7348066298342542}, "commonsense_qa": {"0": 0.6322686322686323, "1": 0.6248976248976249, "5": 0.683046683046683}, "mmlu": {"0": 0.544509329155391, "1": 0.5520581113801453, "5": 0.5683663295826805}, "piqa": {"0": 0.7861806311207835, "1": 0.778563656147987, "5": 0.7763873775843307}, "openbookqa": {"0": 0.404, "1": 0.416, "5": 0.432}}, "TinyLlama/TinyLlama-1.1B-intermediate-step-1431k-3T": {"arc_challenge": {"5": 0.30204778156996587, "0": 0.28071672354948807, "1": 0.30204778156996587}, "hellaswag": {"5": 0.4517028480382394, "0": 0.45120493925512845, "1": 0.4479187412865963}, "truthfulqa_mc2": {"5": 0.40404365889810884, "0": 0.3733286684394239, "1": 0.39312512957353335}, "winogrande": {"5": 0.5998421468034728, "0": 0.5887924230465666, "1": 0.5951065509076559}, "commonsense_qa": {"5": 0.20556920556920558, "0": 0.19492219492219492, "1": 0.17854217854217855}, "mmlu": {"5": 0.2547357926221336, "0": 0.25430850306224184, "1": 0.25302663438256656}, "piqa": {"5": 0.7317736670293797, "0": 0.7306855277475517, "1": 0.7317736670293797}, "openbookqa": {"5": 0.262, "0": 0.224, "1": 0.244}}, "mtgv/MobileLLaMA-1.4B-Base": {"arc_challenge": {"1": 0.2790102389078498, "0": 0.2619453924914676, "5": 0.3046075085324232}, "hellaswag": {"1": 0.42850029874526985, "0": 0.4305915156343358, "5": 0.42959569806811393}, "truthfulqa_mc2": {"1": 0.3676308353351381, "0": 0.34811089306448856, "5": 0.38970329666542225}, "winogrande": {"1": 0.5943172849250198, "0": 0.5935280189423836, "5": 0.5951065509076559}, "commonsense_qa": {"1": 0.2031122031122031, "0": 0.1941031941031941, "5": 0.20556920556920558}, "mmlu": {"1": 0.25630252100840334, "0": 0.24740065517732518, "5": 0.2466885059108389}, "piqa": {"1": 0.7279651795429815, "0": 0.720892274211099, "5": 0.7230685527747551}, "openbookqa": {"1": 0.222, "0": 0.238, "5": 0.254}}, "stabilityai/stablelm-2-zephyr-1_6b": {"arc_challenge": {"0": 0.3660409556313993, "5": 0.4044368600682594, "1": 0.38993174061433444}, "hellaswag": {"0": 0.5326628161720772, "5": 0.5325632344154551, "1": 0.5277833100975902}, "truthfulqa_mc2": {"0": 0.4505597169244868, "5": 0.45962796058598515, "1": 0.44782669503355743}, "winogrande": {"0": 0.6408839779005525, "5": 0.6456195737963694, "1": 0.6377269139700079}, "commonsense_qa": {"0": 0.6527436527436528, "5": 0.6511056511056511, "1": 0.6388206388206388}, "mmlu": {"0": 0.4135450790485686, "5": 0.4136162939752172, "1": 0.40535536248397663}, "piqa": {"0": 0.7486398258977149, "5": 0.764961915125136, "1": 0.7589771490750816}, "openbookqa": {"0": 0.268, "5": 0.312, "1": 0.302}}, "Qwen/Qwen1.5-0.5B": {"arc_challenge": {"1": 0.2696245733788396, "0": 0.2593856655290102, "5": 0.28071672354948807}, "hellaswag": {"1": 0.38189603664608646, "0": 0.38548097988448515, "5": 0.38348934475204144}, "truthfulqa_mc2": {"1": 0.40682537311860134, "0": 0.38257238224943985, "5": 0.41248161790683413}, "winogrande": {"1": 0.5445935280189423, "0": 0.5572217837411207, "5": 0.5808997632202052}, "commonsense_qa": {"1": 0.41932841932841936, "0": 0.4643734643734644, "5": 0.47092547092547093}, "mmlu": {"1": 0.36889332003988035, "0": 0.3824241561031192, "5": 0.38477424868252386}, "piqa": {"1": 0.7067464635473341, "0": 0.6947769314472253, "5": 0.70620239390642}, "openbookqa": {"1": 0.21, "0": 0.222, "5": 0.218}}, "Qwen/Qwen1.5-1.8B": {"arc_challenge": {"1": 0.34215017064846415, "5": 0.3515358361774744, "0": 0.32081911262798635}, "hellaswag": {"1": 0.4583748257319259, "5": 0.46026687910774744, "0": 0.4545907189802828}, "truthfulqa_mc2": {"1": 0.4114294441324355, "5": 0.4189653173163829, "0": 0.39366651662550434}, "winogrande": {"1": 0.6085240726124704, "5": 0.6148382004735596, "0": 0.6053670086819258}, "commonsense_qa": {"1": 0.647010647010647, "5": 0.6805896805896806, "0": 0.6552006552006552}, "mmlu": {"1": 0.4456630109670987, "5": 0.4551345962113659, "0": 0.451502634952286}, "piqa": {"1": 0.7426550598476604, "5": 0.7448313384113167, "0": 0.733949945593036}, "openbookqa": {"1": 0.264, "5": 0.26, "0": 0.242}}, "Qwen/Qwen1.5-4B": {"arc_challenge": {"1": 0.4274744027303754, "0": 0.3839590443686007, "5": 0.43856655290102387}, "hellaswag": {"1": 0.5237004580760805, "0": 0.5278828918542123, "5": 0.5252937661820355}, "truthfulqa_mc2": {"1": 0.47243701165331664, "0": 0.47244436025575537, "5": 0.4810919971913314}, "winogrande": {"1": 0.6393054459352802, "0": 0.6408839779005525, "5": 0.6842936069455406}, "commonsense_qa": {"1": 0.7698607698607699, "0": 0.7321867321867321, "5": 0.7878787878787878}, "mmlu": {"1": 0.5247827944737217, "0": 0.5412334425295542, "5": 0.5521293263067939}, "piqa": {"1": 0.7736670293797606, "0": 0.7742110990206746, "5": 0.7714907508161044}, "openbookqa": {"1": 0.308, "0": 0.276, "5": 0.312}}, "MBZUAI/MobiLlama-1B": {"arc_challenge": {"5": 0.2960750853242321, "0": 0.26535836177474403, "1": 0.29266211604095566}, "hellaswag": {"5": 0.46723760207130055, "0": 0.46634136626170086, "1": 0.466938856801434}, "truthfulqa_mc2": {"5": 0.3815129947498862, "0": 0.3520031124426988, "1": 0.3679281831693044}, "winogrande": {"5": 0.6101026045777427, "0": 0.5935280189423836, "1": 0.6156274664561957}, "commonsense_qa": {"5": 0.19246519246519248, "0": 0.19983619983619982, "1": 0.21375921375921375}, "mmlu": {"5": 0.23849878934624696, "0": 0.25786924939467315, "1": 0.2549494374020795}, "piqa": {"5": 0.7535364526659413, "0": 0.7486398258977149, "1": 0.7459194776931447}, "openbookqa": {"5": 0.262, "0": 0.218, "1": 0.238}}, "MBZUAI/MobiLlama-05B": {"arc_challenge": {"5": 0.2627986348122867, "0": 0.24061433447098976, "1": 0.23464163822525597}, "hellaswag": {"5": 0.401911969727146, "0": 0.3957379008165704, "1": 0.4017128062139016}, "truthfulqa_mc2": {"5": 0.4073437424035649, "0": 0.3753885535978671, "1": 0.40210898010625795}, "winogrande": {"5": 0.5588003157063931, "0": 0.5288082083662194, "1": 0.5556432517758485}, "commonsense_qa": {"5": 0.17854217854217855, "0": 0.21621621621621623, "1": 0.18018018018018017}, "mmlu": {"5": 0.2606466315339695, "0": 0.24732944025067655, "1": 0.2606466315339695}, "piqa": {"5": 0.719804134929271, "0": 0.7023939064200218, "1": 0.7138193688792165}, "openbookqa": {"5": 0.214, "0": 0.182, "1": 0.214}}, "google/gemma-2b": {"arc_challenge": {"1": 0.45819112627986347, "0": 0.40187713310580203, "5": 0.4641638225255973}, "hellaswag": {"1": 0.5225054769966142, "0": 0.5272854013144792, "5": 0.5278828918542123}, "truthfulqa_mc2": {"1": 0.35590370591558174, "0": 0.33118268197920653, "5": 0.37919348258613034}, "winogrande": {"1": 0.6432517758484609, "0": 0.6503551696921863, "5": 0.6582478295185478}, "commonsense_qa": {"1": 0.35053235053235055, "0": 0.2841932841932842, "5": 0.43652743652743653}, "mmlu": {"1": 0.3817832217632816, "0": 0.3347101552485401, "5": 0.4100555476427859}, "piqa": {"1": 0.7687704026115343, "0": 0.7671381936887922, "5": 0.7736670293797606}, "openbookqa": {"1": 0.282, "0": 0.3, "5": 0.32}}, "h2oai/h2o-danube2-1.8b-base": {"arc_challenge": {"0": 0.3677474402730375, "5": 0.40187713310580203, "1": 0.40017064846416384}, "hellaswag": {"0": 0.5363473411670981, "5": 0.5418243377813184, "1": 0.5387373033260306}, "truthfulqa_mc2": {"0": 0.38004533872852864, "5": 0.39413212745438586, "1": 0.406398973611112}, "winogrande": {"0": 0.6393054459352802, "5": 0.6890292028413575, "1": 0.6629834254143646}, "commonsense_qa": {"0": 0.5348075348075348, "5": 0.6502866502866503, "1": 0.6183456183456183}, "mmlu": {"0": 0.4013673265916536, "5": 0.39766415040592507, "1": 0.3847030337558752}, "piqa": {"0": 0.7627856365614799, "5": 0.7714907508161044, "1": 0.7769314472252449}, "openbookqa": {"0": 0.288, "5": 0.33, "1": 0.322}}, "openbmb/MiniCPM-1B-sft-bf16": {"arc_challenge": {"5": 0.3967576791808874, "0": 0.3626279863481229, "1": 0.3916382252559727}, "hellaswag": {"5": 0.5091615216092412, "0": 0.5057757418840868, "1": 0.5014937263493328}, "truthfulqa_mc2": {"5": 0.3911645930322592, "0": 0.3689192318686572, "1": 0.37915288270510733}, "winogrande": {"5": 0.6377269139700079, "0": 0.6416732438831886, "1": 0.6290449881610103}, "commonsense_qa": {"5": 0.7108927108927109, "0": 0.687960687960688, "1": 0.7059787059787059}, "mmlu": {"5": 0.48568579974362625, "0": 0.465959265061957, "1": 0.4712291696339553}, "piqa": {"5": 0.7535364526659413, "0": 0.7383025027203483, "1": 0.7486398258977149}, "openbookqa": {"5": 0.28, "0": 0.306, "1": 0.286}}, "apple/OpenELM-270M": {"arc_challenge": {"0": 0.23378839590443687, "5": 0.24573378839590443, "1": 0.22866894197952217}, "hellaswag": {"0": 0.37333200557657836, "5": 0.3736307508464449, "1": 0.37044413463453496}, "truthfulqa_mc2": {"0": 0.3924162755050709, "5": 0.4065832872383159, "1": 0.40032324691861065}, "winogrande": {"0": 0.5390686661404893, "5": 0.5374901341752171, "1": 0.531965272296764}, "commonsense_qa": {"0": 0.2072072072072072, "5": 0.20966420966420968, "1": 0.2153972153972154}, "mmlu": {"0": 0.2366472012533827, "5": 0.25630252100840334, "1": 0.25523429710867396}, "piqa": {"0": 0.6920565832426551, "5": 0.6974972796517954, "1": 0.6958650707290533}, "openbookqa": {"0": 0.21, "5": 0.212, "1": 0.202}}, "apple/OpenELM-450M": {"arc_challenge": {"0": 0.2380546075085324, "1": 0.2525597269624573, "5": 0.2568259385665529}, "hellaswag": {"0": 0.4146584345747859, "1": 0.41037641904003186, "5": 0.41236805417247563}, "truthfulqa_mc2": {"0": 0.40174833321450854, "1": 0.4173672976967318, "5": 0.4178671758096745}, "winogrande": {"0": 0.580110497237569, "1": 0.5682715074980268, "5": 0.5714285714285714}, "commonsense_qa": {"0": 0.17444717444717445, "1": 0.19164619164619165, "5": 0.18837018837018837}, "mmlu": {"0": 0.25744195983478135, "1": 0.2527417746759721, "5": 0.26043298675402365}, "piqa": {"0": 0.7089227421109902, "1": 0.719804134929271, "5": 0.719804134929271}, "openbookqa": {"0": 0.218, "1": 0.224, "5": 0.242}}, "apple/OpenELM-1_1B": {"arc_challenge": {"5": 0.32593856655290104, "0": 0.2883959044368601, "1": 0.310580204778157}, "hellaswag": {"5": 0.48536148177653854, "0": 0.48356901015733916, "1": 0.4803823939454292}, "truthfulqa_mc2": {"5": 0.38877882931650637, "0": 0.3697986295200574, "1": 0.3830373070409715}, "winogrande": {"5": 0.632991318074191, "0": 0.6179952644041041, "1": 0.6219415943172849}, "commonsense_qa": {"5": 0.20638820638820637, "0": 0.2072072072072072, "1": 0.19574119574119575}, "mmlu": {"5": 0.26883634809856144, "0": 0.2555903717419171, "1": 0.2650619569861843}, "piqa": {"5": 0.7519042437431991, "0": 0.7475516866158868, "1": 0.750272034820457}, "openbookqa": {"5": 0.294, "0": 0.254, "1": 0.276}}, "apple/OpenELM-3B": {"arc_challenge": {"0": 0.3378839590443686, "1": 0.3651877133105802, "5": 0.3848122866894198}, "hellaswag": {"0": 0.5399322844054969, "1": 0.5361481776538538, "5": 0.5420235012945628}, "truthfulqa_mc2": {"0": 0.3497519262025283, "1": 0.35837977132763205, "5": 0.3764245135479761}, "winogrande": {"0": 0.6550907655880032, "1": 0.6708760852407262, "5": 0.6732438831886346}, "commonsense_qa": {"0": 0.1941031941031941, "1": 0.19164619164619165, "5": 0.19492219492219492}, "mmlu": {"0": 0.26264064948013105, "1": 0.2545933627688364, "5": 0.26570289132602193}, "piqa": {"0": 0.7752992383025027, "1": 0.7698585418933623, "5": 0.7714907508161044}, "openbookqa": {"0": 0.278, "1": 0.288, "5": 0.312}}, "openbmb/MiniCPM-2B-128k": {"arc_challenge": {"0": 0.4112627986348123, "5": 0.41723549488054607, "1": 0.42150170648464164}, "hellaswag": {"0": 0.5046803425612428, "5": 0.5061740689105756, "1": 0.5034853614817766}, "truthfulqa_mc2": {"0": 0.4053058159749844, "5": 0.41597058562202716, "1": 0.41161421122703623}, "winogrande": {"0": 0.6416732438831886, "5": 0.648776637726914, "1": 0.6432517758484609}, "commonsense_qa": {"0": 0.6126126126126126, "5": 0.6396396396396397, "1": 0.6306306306306306}, "mmlu": {"0": 0.4590514171770403, "5": 0.4600484261501211, "1": 0.448084318473152}, "piqa": {"0": 0.749183895538629, "5": 0.7584330794341676, "1": 0.7611534276387377}, "openbookqa": {"0": 0.31, "5": 0.31, "1": 0.294}}, "microsoft/Phi-3-mini-4k-instruct": {"arc_challenge": {"5": 0.5989761092150171, "1": 0.5981228668941979, "0": 0.5366894197952219}, "hellaswag": {"5": 0.5986855208125871, "1": 0.5932085241983669, "0": 0.5911173073093009}, "truthfulqa_mc2": {"5": 0.5308705209548525, "1": 0.5406932412440896, "0": 0.544715497847865}, "winogrande": {"5": 0.7474348855564326, "1": 0.7426992896606156, "0": 0.7332280978689818}, "commonsense_qa": {"5": 0.7674037674037674, "1": 0.7608517608517609, "0": 0.7256347256347256}, "mmlu": {"5": 0.7043868394815553, "1": 0.6995442244694487, "0": 0.6986896453496653}, "piqa": {"5": 0.808487486398259, "1": 0.8046789989118607, "0": 0.8046789989118607}, "openbookqa": {"5": 0.42, "1": 0.398, "0": 0.376}}, "google/recurrentgemma-2b": {"arc_challenge": {"0": 0.3993174061433447, "1": 0.42662116040955633, "5": 0.42235494880546076}, "hellaswag": {"0": 0.5239992033459471, "1": 0.5210117506472814, "5": 0.5284803823939455}, "truthfulqa_mc2": {"0": 0.3509985881025248, "1": 0.3684523109040253, "5": 0.4008859012718612}, "winogrande": {"0": 0.6787687450670876, "1": 0.664561957379637, "5": 0.6929755327545383}, "commonsense_qa": {"0": 0.26371826371826373, "1": 0.2784602784602785, "5": 0.28992628992628994}, "mmlu": {"0": 0.323885486397949, "1": 0.3191140863124911, "5": 0.34589089873237433}, "piqa": {"0": 0.7774755168661589, "1": 0.7834602829162133, "5": 0.7845484221980413}, "openbookqa": {"0": 0.286, "1": 0.294, "5": 0.312}}, "Qwen/Qwen2-0.5B": {"arc_challenge": {"5": 0.2841296928327645, "0": 0.25426621160409557, "1": 0.2645051194539249}, "hellaswag": {"5": 0.3836885082652858, "0": 0.38418641704839673, "1": 0.3835889265086636}, "truthfulqa_mc2": {"5": 0.41984281065142026, "0": 0.39706208874337345, "1": 0.4051458194174291}, "winogrande": {"5": 0.5659037095501184, "0": 0.5730071033938438, "1": 0.5627466456195738}, "commonsense_qa": {"5": 0.5135135135135135, "0": 0.5135135135135135, "1": 0.5143325143325144}, "mmlu": {"5": 0.4428856288278023, "0": 0.441603760148127, "1": 0.43668993020937186}, "piqa": {"5": 0.6969532100108814, "0": 0.6958650707290533, "1": 0.6931447225244831}, "openbookqa": {"5": 0.238, "0": 0.218, "1": 0.222}}, "Qwen/Qwen2-1.5B": {"arc_challenge": {"0": 0.33361774744027306, "1": 0.3967576791808874, "5": 0.42150170648464164}, "hellaswag": {"0": 0.4862577175861382, "1": 0.4856602270464051, "5": 0.49153555068711413}, "truthfulqa_mc2": {"0": 0.4588774234779972, "1": 0.45767752116374416, "5": 0.45711347806269437}, "winogrande": {"0": 0.6637726913970008, "1": 0.6550907655880032, "5": 0.6566692975532754}, "commonsense_qa": {"0": 0.6748566748566749, "1": 0.7027027027027027, "5": 0.7010647010647011}, "mmlu": {"0": 0.5499928785073351, "1": 0.5486397949010112, "5": 0.5581113801452785}, "piqa": {"0": 0.7562568008705114, "1": 0.7584330794341676, "5": 0.7687704026115343}, "openbookqa": {"0": 0.27, "1": 0.27, "5": 0.294}}, "HuggingFaceTB/SmolLM-360M": {"arc_challenge": {"1": 0.3438566552901024, "5": 0.36177474402730375, "0": 0.33447098976109213}, "hellaswag": {"1": 0.41435968930491934, "5": 0.4148575980880303, "0": 0.41674965146385184}, "truthfulqa_mc2": {"1": 0.39190623691538923, "5": 0.3936884819435632, "0": 0.3793852780210328}, "winogrande": {"1": 0.5659037095501184, "5": 0.5777426992896606, "0": 0.5730071033938438}, "commonsense_qa": {"1": 0.19246519246519248, "5": 0.2022932022932023, "0": 0.19164619164619165}, "mmlu": {"1": 0.26335279874661727, "5": 0.2617860703603475, "0": 0.24868252385700043}, "piqa": {"1": 0.7219804134929271, "5": 0.7285092491838956, "0": 0.7110990206746464}, "openbookqa": {"1": 0.244, "5": 0.26, "0": 0.25}}, "HuggingFaceTB/SmolLM-135M": {"arc_challenge": {"1": 0.2841296928327645, "5": 0.28498293515358364, "0": 0.25853242320819114}, "hellaswag": {"1": 0.3497311292571201, "5": 0.34574785899223265, "0": 0.3516231826329416}, "truthfulqa_mc2": {"1": 0.40116698366237075, "5": 0.40568217355825403, "0": 0.3930775752325161}, "winogrande": {"1": 0.5138121546961326, "5": 0.5153906866614049, "0": 0.5327545382794001}, "commonsense_qa": {"1": 0.19574119574119575, "5": 0.19737919737919737, "0": 0.1941031941031941}, "mmlu": {"1": 0.25245691496937755, "5": 0.25744195983478135, "0": 0.25373878364905283}, "piqa": {"1": 0.6844396082698585, "5": 0.6887921653971708, "0": 0.6828073993471164}, "openbookqa": {"1": 0.218, "5": 0.23, "0": 0.228}}, "HuggingFaceTB/SmolLM-1.7B": {"arc_easy": {"0": 0.7643097643097643}, "arc_challenge": {"0": 0.43430034129692835, "5": 0.45051194539249145, "1": 0.4351535836177474}, "hellaswag": {"0": 0.4958175662218682, "5": 0.49970125473013344, "1": 0.49372634933280224}, "truthfulqa_mc2": {"0": 0.3850747875862744, "5": 0.39592634372438196, "1": 0.38229326475116276}, "winogrande": {"0": 0.6093133385951065, "5": 0.6187845303867403, "1": 0.6148382004735596}, "commonsense_qa": {"0": 0.21212121212121213, "5": 0.21048321048321048, "1": 0.23669123669123668}, "mmlu": {"0": 0.277097279589802, "5": 0.29689502919811994, "1": 0.29554194559179603}, "piqa": {"0": 0.7578890097932536, "5": 0.764961915125136, "1": 0.7627856365614799}, "openbookqa": {"0": 0.3, "5": 0.332, "1": 0.302}, "boolq": {"0": 0.6596330275229357}}, "google/gemma-2-2b": {"arc_challenge": {"5": 0.5051194539249146, "1": 0.49146757679180886, "0": 0.46928327645051193}, "hellaswag": {"5": 0.5574586735710018, "1": 0.548994224258116, "0": 0.5498904600677156}, "truthfulqa_mc2": {"5": 0.3826511507736128, "1": 0.36557560369723735, "0": 0.36229504879355656}, "winogrande": {"5": 0.7150749802683505, "1": 0.7087608524072613, "0": 0.6874506708760852}, "commonsense_qa": {"5": 0.6560196560196561, "1": 0.6150696150696151, "0": 0.5192465192465192}, "mmlu": {"5": 0.5312633527987466, "1": 0.5061956986184304, "0": 0.49601196410767695}, "piqa": {"5": 0.7872687704026116, "1": 0.7910772578890098, "0": 0.7867247007616975}, "openbookqa": {"5": 0.336, "1": 0.28, "0": 0.314}, "arc_easy": {"0": 0.8026094276094277}, "boolq": {"0": 0.7357798165137615}}, "h2oai/h2o-danube3-4b-base": {"arc_challenge": {"0": 0.4667235494880546, "5": 0.5477815699658704, "1": 0.5332764505119454}, "hellaswag": {"0": 0.5878311093407688, "5": 0.5985859390559649, "1": 0.5891256721768572}, "truthfulqa_mc2": {"0": 0.44204448590375744, "5": 0.45470264980112296, "1": 0.4474308939931421}, "winogrande": {"0": 0.6842936069455406, "5": 0.7647987371744278, "1": 0.7253354380426204}, "commonsense_qa": {"0": 0.7395577395577395, "5": 0.8018018018018018, "1": 0.8050778050778051}, "mmlu": {"0": 0.5154536390827518, "5": 0.5372454066372312, "1": 0.5294117647058824}, "piqa": {"0": 0.7992383025027203, "5": 0.808487486398259, "1": 0.8073993471164309}, "openbookqa": {"0": 0.346, "5": 0.35, "1": 0.334}}, "h2oai/h2o-danube3-500m-base": {"arc_challenge": {"5": 0.3506825938566553, "0": 0.302901023890785, "1": 0.34812286689419797}, "hellaswag": {"5": 0.45508862776339376, "0": 0.4567815176259709, "1": 0.45757817167894843}, "truthfulqa_mc2": {"5": 0.40044504053875113, "0": 0.37728486527112975, "1": 0.39109883634711295}, "winogrande": {"5": 0.6298342541436464, "0": 0.6124704025256511, "1": 0.5974743488555643}, "commonsense_qa": {"5": 0.20475020475020475, "0": 0.2022932022932023, "1": 0.20966420966420968}, "mmlu": {"5": 0.25765560461472725, "0": 0.2511038313630537, "1": 0.2577268195413759}, "piqa": {"5": 0.7448313384113167, "0": 0.7388465723612623, "1": 0.7513601741022851}, "openbookqa": {"5": 0.294, "0": 0.262, "1": 0.272}}, "tensoropera/Fox-1-1.6B": {"arc_challenge": {"0": 0.3464163822525597, "1": 0.3651877133105802, "5": 0.38139931740614336}, "hellaswag": {"0": 0.46644094801832303, "1": 0.4638518223461462, "5": 0.46992630950009956}, "truthfulqa_mc2": {"0": 0.3733443857318526, "1": 0.40815486168345794, "5": 0.43345011155225593}, "winogrande": {"0": 0.5990528808208366, "1": 0.6132596685082873, "5": 0.6077348066298343}, "commonsense_qa": {"0": 0.6748566748566749, "1": 0.7002457002457002, "5": 0.7100737100737101}, "mmlu": {"0": 0.4019370460048426, "1": 0.40371741917105824, "5": 0.4185301239139724}, "piqa": {"0": 0.7453754080522307, "1": 0.7480957562568009, "5": 0.749183895538629}, "openbookqa": {"0": 0.26, "1": 0.274, "5": 0.278}}, "TRI-ML/DCLM-1B": {"arc_challenge": {"5": 0.4377133105802048, "1": 0.4232081911262799, "0": 0.4121160409556314}, "hellaswag": {"5": 0.5411272654849631, "1": 0.5327623979286995, "0": 0.5359490141406095}, "truthfulqa_mc2": {"5": 0.3940415742809922, "1": 0.3815863042721962, "0": 0.3650939702666877}, "winogrande": {"5": 0.6906077348066298, "1": 0.6740331491712708, "0": 0.6629834254143646}, "commonsense_qa": {"5": 0.6191646191646192, "1": 0.6126126126126126, "0": 0.46601146601146604}, "mmlu": {"5": 0.47813701751887194, "1": 0.4755020652328728, "0": 0.4648910411622276}, "piqa": {"5": 0.7747551686615887, "1": 0.7769314472252449, "0": 0.7698585418933623}, "openbookqa": {"5": 0.33, "1": 0.324, "0": 0.324}, "arc_easy": {"0": 0.747895622895623}, "boolq": {"0": 0.7143730886850153}}, "databricks/dolly-v2-3b": {"arc_challenge": {"1": 0.3378839590443686, "0": 0.34044368600682595, "5": 0.34726962457337884}, "hellaswag": {"1": 0.48824935271858194, "0": 0.4960167297351125, "5": 0.49213304122684726}, "truthfulqa_mc2": {"1": 0.35787883097377404, "0": 0.3385572083708023, "5": 0.3507988406669761}, "winogrande": {"1": 0.5943172849250198, "0": 0.5919494869771112, "5": 0.5943172849250198}, "commonsense_qa": {"1": 0.20475020475020475, "0": 0.19983619983619982, "5": 0.1891891891891892}, "mmlu": {"1": 0.2483264492237573, "0": 0.2497507477567298, "5": 0.25267055974932345}, "piqa": {"1": 0.7415669205658324, "0": 0.733949945593036, "5": 0.750816104461371}, "openbookqa": {"1": 0.29, "0": 0.284, "5": 0.276}}, "allenai/OLMo-1B-hf": {"arc_challenge": {"0": 0.28668941979522183, "1": 0.31313993174061433, "5": 0.32849829351535836}, "hellaswag": {"0": 0.469627564230233, "1": 0.4638518223461462, "5": 0.4726150169288986}, "truthfulqa_mc2": {"0": 0.3294024529244696, "1": 0.36470801943257597, "5": 0.39225954588147927}, "winogrande": {"0": 0.5998421468034728, "1": 0.6029992107340174, "5": 0.6037884767166535}, "commonsense_qa": {"0": 0.19901719901719903, "1": 0.2022932022932023, "5": 0.1981981981981982}, "mmlu": {"0": 0.24490813274462328, "1": 0.25907990314769974, "5": 0.2612163509471585}, "piqa": {"0": 0.750272034820457, "1": 0.7540805223068553, "5": 0.7611534276387377}, "openbookqa": {"0": 0.25, "1": 0.236, "5": 0.242}}, "openai-community/gpt2": {"arc_challenge": {"0": 0.189419795221843, "5": 0.19112627986348124, "1": 0.18600682593856654}, "hellaswag": {"0": 0.2893845847440749, "5": 0.2923720374427405, "1": 0.2901812387970524}, "truthfulqa_mc2": {"0": 0.40685076615377624, "5": 0.43408810101120293, "1": 0.4253226219899138}, "winogrande": {"0": 0.5169692186266772, "5": 0.5011838989739542, "1": 0.5019731649565904}, "commonsense_qa": {"0": 0.19574119574119575, "5": 0.19492219492219492, "1": 0.20147420147420148}, "mmlu": {"0": 0.22924084888192564, "5": 0.26078906138726676, "1": 0.2577980344680245}, "piqa": {"0": 0.6289445048966268, "5": 0.6256800870511425, "1": 0.6311207834602829}, "openbookqa": {"0": 0.164, "5": 0.154, "1": 0.16}}, "openai-community/gpt2-large": {"arc_challenge": {"0": 0.2175767918088737, "5": 0.24658703071672355, "1": 0.2295221843003413}, "hellaswag": {"0": 0.36387173869747064, "5": 0.3628759211312488, "1": 0.3615813582951603}, "truthfulqa_mc2": {"0": 0.38715027166501204, "5": 0.4028382226041087, "1": 0.3933710391798583}, "winogrande": {"0": 0.5524861878453039, "5": 0.5651144435674822, "1": 0.5595895816890292}, "commonsense_qa": {"0": 0.19901719901719903, "5": 0.19246519246519248, "1": 0.2072072072072072}, "mmlu": {"0": 0.23237430565446518, "5": 0.25580401652186296, "1": 0.25907990314769974}, "piqa": {"0": 0.7034820457018498, "5": 0.6991294885745375, "1": 0.6877040261153428}, "openbookqa": {"0": 0.194, "5": 0.208, "1": 0.212}}, "openai-community/gpt2-xl": {"arc_challenge": {"0": 0.2508532423208191, "1": 0.24829351535836178, "5": 0.26791808873720135}, "hellaswag": {"0": 0.4004182433778132, "1": 0.398725353515236, "5": 0.39932284405496915}, "truthfulqa_mc2": {"0": 0.3853596505745025, "1": 0.3967121228393338, "5": 0.40568902682677715}, "winogrande": {"0": 0.5832675611681136, "1": 0.5730071033938438, "5": 0.5666929755327546}, "commonsense_qa": {"0": 0.19574119574119575, "1": 0.20065520065520065, "5": 0.19901719901719903}, "mmlu": {"0": 0.25245691496937755, "1": 0.2541660732089446, "5": 0.2641361629397522}, "piqa": {"0": 0.7083786724700761, "1": 0.7116430903155604, "5": 0.7067464635473341}, "openbookqa": {"0": 0.224, "1": 0.23, "5": 0.234}}, "openai-community/gpt2-medium": {"arc_challenge": {"0": 0.2158703071672355, "5": 0.22781569965870307, "1": 0.22440273037542663}, "hellaswag": {"0": 0.3329018123879705, "5": 0.329416450906194, "1": 0.3311093407687712}, "truthfulqa_mc2": {"0": 0.4073481490648327, "5": 0.4288113146562045, "1": 0.40842618943671427}, "winogrande": {"0": 0.531965272296764, "5": 0.5343330702446725, "1": 0.5288082083662194}, "commonsense_qa": {"0": 0.19492219492219492, "5": 0.20475020475020475, "1": 0.19492219492219492}, "mmlu": {"0": 0.2290984190286284, "5": 0.2669847600056972, "1": 0.2550206523287281}, "piqa": {"0": 0.676278563656148, "5": 0.6637649619151251, "1": 0.6697497279651795}, "openbookqa": {"0": 0.186, "5": 0.192, "1": 0.196}}, "openbmb/MiniCPM3-4B": {"arc_challenge": {"0": 0.5238907849829352, "1": 0.552901023890785, "5": 0.5819112627986348}, "hellaswag": {"0": 0.5414260107548298, "1": 0.551682931686915, "5": 0.5562636924915355}, "truthfulqa_mc2": {"0": 0.4923652930824576, "1": 0.4800968486100758, "5": 0.4836586459615835}, "winogrande": {"0": 0.6582478295185478, "1": 0.6677190213101816, "5": 0.7063930544593529}, "commonsense_qa": {"0": 0.6838656838656839, "1": 0.7084357084357085, "5": 0.7362817362817363}, "mmlu": {"0": 0.6025494943740208, "1": 0.6085315482125053, "5": 0.6229881783221763}, "piqa": {"0": 0.750272034820457, "1": 0.7665941240478781, "5": 0.7725788900979326}, "openbookqa": {"0": 0.338, "1": 0.346, "5": 0.394}, "arc_easy": {"0": 0.8101851851851852}, "boolq": {"0": 0.8428134556574923}}, "microsoft/Phi-3.5-mini-instruct": {"arc_challenge": {"0": 0.591296928327645, "1": 0.5964163822525598, "5": 0.6075085324232082}, "hellaswag": {"0": 0.5892252539334794, "1": 0.5929097789285003, "5": 0.5983867755427206}, "truthfulqa_mc2": {"0": 0.5651075186436643, "1": 0.5504051393817321, "5": 0.5470742375756659}, "winogrande": {"0": 0.7490134175217048, "1": 0.7434885556432518, "5": 0.7426992896606156}, "commonsense_qa": {"0": 0.7485667485667485, "1": 0.7542997542997543, "5": 0.7657657657657657}, "mmlu": {"0": 0.6865831078193989, "1": 0.674405355362484, "5": 0.6865831078193989}, "piqa": {"0": 0.7997823721436343, "1": 0.7992383025027203, "5": 0.8063112078346029}, "openbookqa": {"0": 0.374, "1": 0.39, "5": 0.42}, "arc_easy": {"0": 0.8413299663299664}, "boolq": {"0": 0.8587155963302753}}, "Qwen/Qwen2.5-1.5B": {"arc_easy": {"0": 0.7550505050505051, "5": 0.8063973063973064, "1": 0.7878787878787878}, "arc_challenge": {"0": 0.4138225255972696, "5": 0.4872013651877133, "1": 0.454778156996587}, "hellaswag": {"0": 0.5027882891854212, "5": 0.5002987452698665, "1": 0.4982075283808006}, "truthfulqa_mc2": {"0": 0.46618289244754324, "5": 0.4654030862860374, "1": 0.4619554118331818}, "winogrande": {"0": 0.6298342541436464, "5": 0.648776637726914, "1": 0.654301499605367}, "commonsense_qa": {"0": 0.7461097461097461, "5": 0.7444717444717445, "1": 0.7518427518427518}, "mmlu": {"0": 0.59585529126905, "5": 0.6090300526990458, "1": 0.6016237003275887}, "piqa": {"0": 0.7551686615886833, "5": 0.7627856365614799, "1": 0.7633297062023939}, "openbookqa": {"0": 0.322, "5": 0.334, "1": 0.324}, "boolq": {"0": 0.728440366972477, "5": 0.7758409785932722, "1": 0.7443425076452599}}, "Qwen/Qwen2.5-0.5B": {"arc_easy": {"0": 0.6456228956228957, "1": 0.6662457912457912, "5": 0.6776094276094277}, "arc_challenge": {"0": 0.2909556313993174, "1": 0.3097269624573379, "5": 0.3378839590443686}, "hellaswag": {"0": 0.4069906393148775, "1": 0.3986257717586138, "5": 0.4008165704043019}, "truthfulqa_mc2": {"0": 0.3996341097021275, "1": 0.40211685441467765, "5": 0.4066492476451879}, "winogrande": {"0": 0.5611681136543015, "1": 0.5682715074980268, "5": 0.5666929755327546}, "commonsense_qa": {"0": 0.5511875511875511, "1": 0.5454545454545454, "5": 0.5495495495495496}, "mmlu": {"0": 0.47308075772681957, "1": 0.4764278592793049, "5": 0.4755020652328728}, "piqa": {"0": 0.6985854189336235, "1": 0.7002176278563657, "5": 0.7089227421109902}, "openbookqa": {"0": 0.246, "1": 0.24, "5": 0.274}, "boolq": {"0": 0.6180428134556575, "1": 0.6437308868501529, "5": 0.6599388379204894}}, "Qwen/Qwen2.5-3B": {"arc_easy": {"0": 0.7748316498316499, "1": 0.8118686868686869, "5": 0.8312289562289562}, "arc_challenge": {"0": 0.447098976109215, "1": 0.5, "5": 0.5307167235494881}, "hellaswag": {"0": 0.5495917147978491, "1": 0.5523800039832703, "5": 0.55327623979287}, "truthfulqa_mc2": {"0": 0.48922676902783885, "1": 0.4985127939322849, "5": 0.4783888146751681}, "winogrande": {"0": 0.6850828729281768, "1": 0.6850828729281768, "5": 0.7103393843725335}, "commonsense_qa": {"0": 0.7731367731367731, "1": 0.7624897624897625, "5": 0.769041769041769}, "mmlu": {"0": 0.6509756444950862, "1": 0.6557470445805441, "5": 0.6566016237003276}, "piqa": {"0": 0.7850924918389554, "1": 0.7856365614798694, "5": 0.7818280739934712}, "openbookqa": {"0": 0.298, "1": 0.338, "5": 0.346}, "boolq": {"0": 0.7712538226299694, "1": 0.8217125382262997, "5": 0.8425076452599388}}, "meta-llama/Llama-3.2-3B": {"arc_easy": {"0": 0.7453703703703703, "5": 0.7866161616161617, "1": 0.7853535353535354}, "arc_challenge": {"0": 0.42918088737201365, "5": 0.44880546075085326, "1": 0.43856655290102387}, "hellaswag": {"0": 0.5578570005974905, "5": 0.5635331607249552, "1": 0.5562636924915355}, "truthfulqa_mc2": {"0": 0.39202669935586054, "5": 0.4247907265043576, "1": 0.40379430033056785}, "winogrande": {"0": 0.7016574585635359, "5": 0.7158642462509865, "1": 0.6985003946329913}, "commonsense_qa": {"0": 0.6707616707616708, "5": 0.6699426699426699, "1": 0.6519246519246519}, "mmlu": {"0": 0.5477140008545791, "5": 0.5646631533969521, "1": 0.5463609172482552}, "piqa": {"0": 0.764417845484222, "5": 0.7883569096844396, "1": 0.779651795429815}, "openbookqa": {"0": 0.312, "5": 0.338, "1": 0.334}, "boolq": {"0": 0.7376146788990826, "5": 0.7293577981651376, "1": 0.7522935779816514}}, "meta-llama/Llama-3.2-1B": {"arc_easy": {"1": 0.6856060606060606, "0": 0.6628787878787878, "5": 0.7032828282828283}, "arc_challenge": {"1": 0.3447098976109215, "0": 0.31399317406143346, "5": 0.35238907849829354}, "hellaswag": {"1": 0.4812786297550289, "0": 0.4809798844851623, "5": 0.48376817367058356}, "truthfulqa_mc2": {"1": 0.3865285939471531, "0": 0.3848556874846424, "5": 0.3882277710889811}, "winogrande": {"1": 0.6250986582478295, "0": 0.6101026045777427, "5": 0.6258879242304657}, "commonsense_qa": {"1": 0.3464373464373464, "0": 0.5167895167895168, "5": 0.30384930384930386}, "mmlu": {"1": 0.3154109101267626, "0": 0.3773678963110668, "5": 0.3140578265204387}, "piqa": {"1": 0.7568008705114254, "0": 0.7551686615886833, "5": 0.7524483133841132}, "openbookqa": {"1": 0.268, "0": 0.278, "5": 0.294}, "boolq": {"1": 0.635474006116208, "0": 0.6363914373088685, "5": 0.6415902140672783}}, "princeton-nlp/Sheared-LLaMA-1.3B": {"arc_easy": {"0": 0.6094276094276094, "1": 0.6325757575757576, "5": 0.6422558922558923}, "arc_challenge": {"0": 0.27559726962457337, "1": 0.28754266211604096, "5": 0.2901023890784983}, "hellaswag": {"0": 0.45558653654650466, "1": 0.451503684524995, "5": 0.45518820952001593}, "truthfulqa_mc2": {"0": 0.37135079013804373, "1": 0.3877604644701356, "5": 0.39419406546443647}, "commonsense_qa": {"0": 0.18673218673218672, "1": 0.1760851760851761, "5": 0.2031122031122031}, "mmlu": {"0": 0.2488961686369463, "1": 0.25687224042159235, "5": 0.25672981056829514}, "piqa": {"0": 0.7388465723612623, "1": 0.7410228509249184, "5": 0.7442872687704026}, "openbookqa": {"0": 0.254, "1": 0.242, "5": 0.256}, "boolq": {"0": 0.6305810397553517, "1": 0.6452599388379205, "5": 0.6495412844036698}}, "princeton-nlp/Sheared-LLaMA-2.7B": {"arc_easy": {"0": 0.6826599326599326, "1": 0.7041245791245792, "5": 0.7264309764309764}, "arc_challenge": {"0": 0.32764505119453924, "1": 0.3651877133105802, "5": 0.3677474402730375}, "hellaswag": {"0": 0.5153355905198168, "1": 0.514937263493328, "5": 0.5217088229436367}, "truthfulqa_mc2": {"0": 0.3732532612094849, "1": 0.400787990223642, "5": 0.40358183903022127}, "commonsense_qa": {"0": 0.18755118755118755, "1": 0.19901719901719903, "5": 0.19901719901719903}, "mmlu": {"0": 0.270830366044723, "1": 0.2553055120353226, "5": 0.2700470018515881}, "piqa": {"0": 0.7627856365614799, "1": 0.7676822633297062, "5": 0.7736670293797606}, "openbookqa": {"0": 0.29, "1": 0.29, "5": 0.308}, "boolq": {"0": 0.6792048929663609, "1": 0.681651376146789, "5": 0.7229357798165138}}, "nvidia/Minitron-4B-Base": {"arc_easy": {"0": 0.7558922558922558, "1": 0.7760942760942761, "5": 0.7756734006734006}, "arc_challenge": {"0": 0.40102389078498296, "1": 0.4616040955631399, "5": 0.46245733788395904}, "hellaswag": {"0": 0.5386377215694085, "1": 0.5406293567018522, "5": 0.5483967337183828}, "truthfulqa_mc2": {"0": 0.42729203781686104, "1": 0.42694687315878815, "5": 0.4260141903582292}, "commonsense_qa": {"0": 0.7059787059787059, "1": 0.7747747747747747, "5": 0.7674037674037674}, "mmlu": {"0": 0.5628827802307363, "1": 0.5749893177610027, "5": 0.5856715567582965}, "piqa": {"0": 0.7758433079434167, "1": 0.7845484221980413, "5": 0.7856365614798694}, "openbookqa": {"0": 0.31, "1": 0.31, "5": 0.358}, "boolq": {"0": 0.7226299694189603, "1": 0.8782874617737003, "5": 0.881651376146789}}, "m-a-p/CT-LLM-Base": {"arc_easy": {"5": 0.6418350168350169, "1": 0.6388888888888888, "0": 0.6094276094276094}, "arc_challenge": {"5": 0.3174061433447099, "1": 0.31313993174061433, "0": 0.2764505119453925}, "hellaswag": {"5": 0.41794463254331804, "1": 0.4142601075482972, "0": 0.4160525791674965}, "truthfulqa_mc2": {"5": 0.4119660754029745, "1": 0.4125451219667525, "0": 0.3981683920074409}, "commonsense_qa": {"5": 0.34807534807534807, "1": 0.3415233415233415, "0": 0.34316134316134317}, "mmlu": {"5": 0.3612021079618288, "1": 0.3365617433414044, "0": 0.33819968665432276}, "piqa": {"5": 0.7094668117519043, "1": 0.7143634385201306, "0": 0.704570184983678}, "openbookqa": {"5": 0.262, "1": 0.25, "0": 0.21}, "boolq": {"5": 0.6519877675840978, "1": 0.6250764525993884, "0": 0.6244648318042814}}, "amd/AMD-Llama-135m": {"arc_easy": {"5": 0.4444444444444444, "1": 0.4351851851851852, "0": 0.33585858585858586}, "arc_challenge": {"5": 0.20136518771331058, "1": 0.20392491467576793, "0": 0.2030716723549488}, "hellaswag": {"5": 0.30481975702051384, "1": 0.30342561242780325, "0": 0.26488747261501694}, "truthfulqa_mc2": {"5": 0.4297856788820047, "1": 0.42316392360568755, "0": 0.4272287659666539}, "commonsense_qa": {"5": 0.1891891891891892, "1": 0.1981981981981982, "0": 0.19574119574119575}, "mmlu": {"5": 0.26021934197407776, "1": 0.2595784076342401, "0": 0.22945449366187154}, "piqa": {"5": 0.6349292709466812, "1": 0.6229597388465724, "0": 0.6158868335146899}, "openbookqa": {"5": 0.158, "1": 0.16, "0": 0.138}, "boolq": {"5": 0.5688073394495413, "1": 0.5944954128440367, "0": 0.618348623853211}}}

==> plot-scripts/dataset_records_arxiv.json <==
{"facebook/opt-125m": {"arc_challenge": {"0": 0.1885665529010239, "5": 0.19880546075085323, "1": 0.19112627986348124}, "hellaswag": {"0": 0.29247161919936265, "5": 0.2896833300139414, "1": 0.28868751244771956}, "truthfulqa_mc2": {"0": 0.4286710890205502, "5": 0.4345269844021771, "1": 0.4283897755018413}, "winogrande": {"0": 0.5146014206787688, "5": 0.5177584846093133, "1": 0.5098658247829518}, "commonsense_qa": {"0": 0.19983619983619982, "5": 0.18837018837018837, "1": 0.19656019656019655}, "mmlu": {"0": 0.2285286996154394, "5": 0.26100270616721266, "1": 0.2619997151402934}, "piqa": {"0": 0.6284004352557128, "5": 0.6371055495103374, "1": 0.6360174102285092}, "openbookqa": {"0": 0.166, "5": 0.172, "1": 0.174}}, "facebook/opt-350m": {"arc_challenge": {"5": 0.20733788395904437, "0": 0.20819112627986347, "1": 0.20648464163822525}, "hellaswag": {"5": 0.3178649671380203, "0": 0.32204740091615214, "1": 0.31995618402708625}, "truthfulqa_mc2": {"5": 0.43906294521746936, "0": 0.40823817348274544, "1": 0.42117635231008316}, "winogrande": {"5": 0.5327545382794001, "0": 0.5232833464877664, "1": 0.5153906866614049}, "commonsense_qa": {"5": 0.18591318591318592, "0": 0.20884520884520885, "1": 0.22113022113022113}, "mmlu": {"5": 0.2606466315339695, "0": 0.23109243697478993, "1": 0.2599344822674833}, "piqa": {"5": 0.6545157780195865, "0": 0.6501632208922742, "1": 0.6550598476605005}, "openbookqa": {"5": 0.174, "0": 0.17, "1": 0.172}}, "facebook/opt-2.7b": {"arc_challenge": {"5": 0.30119453924914674, "0": 0.25853242320819114, "1": 0.27559726962457337}, "hellaswag": {"5": 0.46245767775343555, "0": 0.4569806811392153, "1": 0.4576777534355706}, "truthfulqa_mc2": {"5": 0.3824290510451095, "0": 0.3742331218861841, "1": 0.3830312896752412}, "winogrande": {"5": 0.6266771902131019, "0": 0.6101026045777427, "1": 0.6108918705603789}, "commonsense_qa": {"5": 0.1941031941031941, "0": 0.2022932022932023, "1": 0.20802620802620803}, "mmlu": {"5": 0.2550206523287281, "0": 0.2551630821820253, "1": 0.2584389688078621}, "piqa": {"5": 0.7524483133841132, "0": 0.7404787812840044, "1": 0.7334058759521219}, "openbookqa": {"5": 0.256, "0": 0.236, "1": 0.26}}, "facebook/opt-1.3b": {"arc_challenge": {"5": 0.26791808873720135, "0": 0.2440273037542662, "1": 0.24488054607508533}, "hellaswag": {"5": 0.4148575980880303, "0": 0.41326428998207526, "1": 0.4131647082254531}, "truthfulqa_mc2": {"5": 0.40282618709107326, "0": 0.3868570470058461, "1": 0.3986681971580266}, "winogrande": {"5": 0.5887924230465666, "0": 0.590370955011839, "1": 0.584846093133386}, "commonsense_qa": {"5": 0.19492219492219492, "0": 0.2244062244062244, "1": 0.20147420147420148}, "mmlu": {"5": 0.24718701039737928, "0": 0.25081897165645917, "1": 0.2560888762284575}, "piqa": {"5": 0.721436343852013, "0": 0.7127312295973884, "1": 0.7181719260065288}, "openbookqa": {"5": 0.23, "0": 0.242, "1": 0.246}}, "facebook/galactica-125m": {"arc_challenge": {"1": 0.21331058020477817, "0": 0.2090443686006826, "5": 0.2090443686006826}, "hellaswag": {"1": 0.27982473610834496, "0": 0.2808205536745668, "5": 0.2810197171878112}, "truthfulqa_mc2": {"1": 0.4566159097779451, "0": 0.45405681385501084, "5": 0.47084158377215957}, "winogrande": {"1": 0.4925019731649566, "0": 0.5074980268350434, "5": 0.5114443567482242}, "commonsense_qa": {"1": 0.20556920556920558, "0": 0.19983619983619982, "5": 0.20475020475020475}, "mmlu": {"1": 0.24939467312348668, "0": 0.2329440250676542, "5": 0.24690215069078478}, "piqa": {"1": 0.5750816104461371, "0": 0.5805223068552775, "5": 0.5843307943416758}, "openbookqa": {"1": 0.16, "0": 0.15, "5": 0.154}}, "facebook/galactica-1.3b": {"arc_challenge": {"0": 0.28071672354948807, "5": 0.3054607508532423, "1": 0.2773037542662116}, "hellaswag": {"0": 0.3381796454889464, "5": 0.3346942840071699, "1": 0.3346942840071699}, "truthfulqa_mc2": {"0": 0.4140141728009576, "5": 0.4310734539170142, "1": 0.4155105655005226}, "winogrande": {"0": 0.5438042620363063, "5": 0.5485398579321231, "1": 0.5603788476716653}, "commonsense_qa": {"0": 0.27927927927927926, "5": 0.22604422604422605, "1": 0.22522522522522523}, "mmlu": {"0": 0.2920524141860134, "5": 0.27253952428429, "1": 0.27880643782936904}, "piqa": {"0": 0.6338411316648531, "5": 0.6425462459194777, "1": 0.6458106637649619}, "openbookqa": {"0": 0.2, "5": 0.204, "1": 0.222}}, "bigscience/bloom-560m": {"arc_challenge": {"1": 0.2158703071672355, "0": 0.22184300341296928, "5": 0.2150170648464164}, "hellaswag": {"1": 0.3154750049790878, "0": 0.3149770961959769, "5": 0.3140808603863772}, "truthfulqa_mc2": {"1": 0.4290522470078506, "0": 0.42399945644587217, "5": 0.43170938429532574}, "winogrande": {"1": 0.5256511444356748, "0": 0.5177584846093133, "5": 0.5082872928176796}, "commonsense_qa": {"1": 0.20638820638820637, "0": 0.19492219492219492, "5": 0.2031122031122031}, "mmlu": {"1": 0.23928215353938184, "0": 0.2293832787352229, "5": 0.2422019655319755}, "piqa": {"1": 0.6409140369967355, "0": 0.6414581066376496, "5": 0.6387377584330794}, "openbookqa": {"1": 0.174, "0": 0.166, "5": 0.176}}, "bigscience/bloom-1b1": {"arc_challenge": {"1": 0.25, "0": 0.23720136518771331, "5": 0.24914675767918087}, "hellaswag": {"1": 0.34495120493925513, "0": 0.3444532961561442, "5": 0.34843656642103166}, "truthfulqa_mc2": {"1": 0.42140587371294275, "0": 0.41802231429646247, "5": 0.44346869541991085}, "winogrande": {"1": 0.5445935280189423, "0": 0.5493291239147593, "5": 0.5335438042620363}, "commonsense_qa": {"1": 0.19901719901719903, "0": 0.18591318591318592, "5": 0.18345618345618345}, "mmlu": {"1": 0.2572283150548355, "0": 0.244195983478137, "5": 0.26798176897877796}, "piqa": {"1": 0.6773667029379761, "0": 0.6719260065288357, "5": 0.675734494015234}, "openbookqa": {"1": 0.2, "0": 0.196, "5": 0.204}}, "bigscience/bloomz-1b1": {"arc_challenge": {"0": 0.23378839590443687, "5": 0.21416382252559726, "1": 0.22696245733788395}, "hellaswag": {"0": 0.345947022505477, "5": 0.34405496912965544, "1": 0.3439553873730333}, "truthfulqa_mc2": {"0": 0.44431236234657967, "5": 0.44745090449284336, "1": 0.4433853050323093}, "winogrande": {"0": 0.5390686661404893, "5": 0.5516969218626677, "1": 0.5461720599842147}, "commonsense_qa": {"0": 0.20475020475020475, "5": 0.19656019656019655, "1": 0.21294021294021295}, "mmlu": {"0": 0.24797037459051416, "5": 0.26798176897877796, "1": 0.26093149124056403}, "piqa": {"0": 0.6675734494015234, "5": 0.6692056583242655, "1": 0.6724700761697497}, "openbookqa": {"0": 0.216, "5": 0.21, "1": 0.226}}, "bigscience/bloomz-560m": {"arc_challenge": {"0": 0.23293515358361774, "1": 0.2167235494880546, "5": 0.21160409556313994}, "hellaswag": {"0": 0.3188607847042422, "1": 0.3181637124078869, "5": 0.3181637124078869}, "truthfulqa_mc2": {"0": 0.45740649963568925, "1": 0.44218069279124633, "5": 0.44999408373157845}, "winogrande": {"0": 0.5193370165745856, "1": 0.5209155485398579, "5": 0.5303867403314917}, "commonsense_qa": {"0": 0.19983619983619982, "1": 0.18673218673218672, "5": 0.19246519246519248}, "mmlu": {"0": 0.2593647628542943, "1": 0.2608602763139154, "5": 0.25231448511608034}, "piqa": {"0": 0.6517954298150164, "1": 0.6430903155603918, "5": 0.6349292709466812}, "openbookqa": {"0": 0.184, "1": 0.182, "5": 0.174}}, "EleutherAI/pythia-410m": {"arc_challenge": {"0": 0.21331058020477817, "1": 0.22440273037542663, "5": 0.2226962457337884}, "hellaswag": {"0": 0.3370842461661024, "1": 0.3370842461661024, "5": 0.33897629954192393}, "truthfulqa_mc2": {"0": 0.41212142903854293, "1": 0.4119181880157991, "5": 0.4247205917956486}, "winogrande": {"0": 0.5327545382794001, "1": 0.5248618784530387, "5": 0.5374901341752171}, "commonsense_qa": {"0": 0.19656019656019655, "1": 0.19901719901719903, "5": 0.19656019656019655}, "mmlu": {"0": 0.23237430565446518, "1": 0.26242700470018515, "5": 0.27075915111807436}, "piqa": {"0": 0.6681175190424374, "1": 0.6817192600652884, "5": 0.6795429815016322}, "openbookqa": {"0": 0.18, "1": 0.188, "5": 0.19}}, "EleutherAI/pythia-160m": {"arc_challenge": {"0": 0.19027303754266212, "5": 0.18600682593856654, "1": 0.19027303754266212}, "hellaswag": {"0": 0.2837084246166102, "5": 0.2847042421828321, "1": 0.286795459071898}, "truthfulqa_mc2": {"0": 0.44455765440783307, "5": 0.4507089518786159, "1": 0.4417230846786046}, "winogrande": {"0": 0.5090765588003157, "5": 0.4964483030781373, "1": 0.49329123914759276}, "commonsense_qa": {"0": 0.1981981981981982, "5": 0.2022932022932023, "1": 0.21621621621621623}, "mmlu": {"0": 0.23016664292835778, "5": 0.2508901865831078, "1": 0.24932345819683804}, "piqa": {"0": 0.6137105549510338, "5": 0.6289445048966268, "1": 0.6186071817192601}, "openbookqa": {"0": 0.166, "5": 0.168, "1": 0.16}}, "EleutherAI/pythia-1b": {"arc_challenge": {"0": 0.2440273037542662, "5": 0.2568259385665529, "1": 0.24061433447098976}, "hellaswag": {"0": 0.3778131846245768, "5": 0.3770165305715993, "1": 0.37333200557657836}, "truthfulqa_mc2": {"0": 0.40473354317392446, "5": 0.4076391503158243, "1": 0.4052951544447832}, "winogrande": {"0": 0.5351223362273086, "5": 0.5280189423835833, "1": 0.5367008681925809}, "commonsense_qa": {"0": 0.18427518427518427, "5": 0.1981981981981982, "1": 0.19164619164619165}, "mmlu": {"0": 0.23095000712149266, "5": 0.2614299957271044, "1": 0.24910981341689217}, "piqa": {"0": 0.7072905331882481, "5": 0.7138193688792165, "1": 0.70620239390642}, "openbookqa": {"0": 0.186, "5": 0.192, "1": 0.206}}, "EleutherAI/pythia-1.4b": {"arc_challenge": {"1": 0.27047781569965873, "5": 0.28924914675767915, "0": 0.2593856655290102}, "hellaswag": {"1": 0.4039036048595897, "5": 0.40529774945230035, "0": 0.40460067715594505}, "truthfulqa_mc2": {"1": 0.39689357542971127, "5": 0.40636598009933367, "0": 0.38860501257956365}, "winogrande": {"1": 0.574585635359116, "5": 0.574585635359116, "0": 0.5753749013417522}, "commonsense_qa": {"1": 0.19328419328419327, "5": 0.19082719082719082, "0": 0.19656019656019655}, "mmlu": {"1": 0.2545933627688364, "5": 0.2583677538812135, "0": 0.24255804016521862}, "piqa": {"1": 0.7121871599564744, "5": 0.7094668117519043, "0": 0.7089227421109902}, "openbookqa": {"1": 0.226, "5": 0.22, "0": 0.222}}, "EleutherAI/pythia-2.8b": {"arc_challenge": {"5": 0.30802047781569963, "0": 0.295221843003413, "1": 0.30631399317406144}, "hellaswag": {"5": 0.4523003385779725, "0": 0.4529974108743278, "1": 0.44911372236606256}, "truthfulqa_mc2": {"5": 0.3910788563079192, "0": 0.35894728110564106, "1": 0.3756600978810164}, "winogrande": {"5": 0.6108918705603789, "0": 0.5943172849250198, "1": 0.5935280189423836}, "commonsense_qa": {"5": 0.18427518427518427, "0": 0.21212121212121213, "1": 0.1941031941031941}, "mmlu": {"5": 0.2681241988320752, "0": 0.2525281298960262, "1": 0.2621421449935907}, "piqa": {"5": 0.7437431991294886, "0": 0.7404787812840044, "1": 0.7393906420021763}, "openbookqa": {"5": 0.256, "0": 0.24, "1": 0.258}}, "cerebras/Cerebras-GPT-111M": {"arc_challenge": {"5": 0.1697952218430034, "1": 0.17064846416382254, "0": 0.16638225255972697}, "hellaswag": {"5": 0.2640908185620394, "1": 0.2657837084246166, "0": 0.26767576180043817}, "truthfulqa_mc2": {"5": 0.4840266253609981, "1": 0.4729077575433942, "0": 0.4631410459718026}, "winogrande": {"5": 0.48697711128650356, "1": 0.48697711128650356, "0": 0.489344909234412}, "commonsense_qa": {"5": 0.1981981981981982, "1": 0.21457821457821458, "0": 0.19574119574119575}, "mmlu": {"5": 0.25879504344110527, "1": 0.258082894174619, "0": 0.22902720410197977}, "piqa": {"5": 0.5973884657236126, "1": 0.5908596300326442, "0": 0.5941240478781284}, "openbookqa": {"5": 0.136, "1": 0.13, "0": 0.118}}, "cerebras/Cerebras-GPT-256M": {"arc_challenge": {"1": 0.17235494880546076, "5": 0.18430034129692832, "0": 0.1689419795221843}, "hellaswag": {"1": 0.2740489942242581, "5": 0.2764389563831906, "0": 0.2744473212507469}, "truthfulqa_mc2": {"1": 0.4663024268711117, "5": 0.4763162076427922, "0": 0.4598459692360509}, "winogrande": {"1": 0.5303867403314917, "5": 0.5114443567482242, "0": 0.5130228887134964}, "commonsense_qa": {"1": 0.19737919737919737, "5": 0.19246519246519248, "0": 0.19574119574119575}, "mmlu": {"1": 0.2597208374875374, "5": 0.26833784361202107, "0": 0.22945449366187154}, "piqa": {"1": 0.6180631120783461, "5": 0.6218715995647442, "0": 0.6137105549510338}, "openbookqa": {"1": 0.162, "5": 0.16, "0": 0.158}}, "cerebras/Cerebras-GPT-590M": {"arc_challenge": {"1": 0.197098976109215, "0": 0.19027303754266212, "5": 0.20136518771331058}, "hellaswag": {"1": 0.29038040231029677, "0": 0.29107747460665206, "5": 0.2932682732523402}, "truthfulqa_mc2": {"1": 0.44593378466053635, "0": 0.44140487440454507, "5": 0.45085578192302356}, "winogrande": {"1": 0.4964483030781373, "0": 0.4988161010260458, "5": 0.4972375690607735}, "commonsense_qa": {"1": 0.20475020475020475, "0": 0.19656019656019655, "5": 0.2022932022932023}, "mmlu": {"1": 0.2629255091867255, "0": 0.23109243697478993, "5": 0.2584389688078621}, "piqa": {"1": 0.6300326441784548, "0": 0.6273122959738846, "5": 0.6322089227421109}, "openbookqa": {"1": 0.174, "0": 0.16, "5": 0.17}}, "cerebras/Cerebras-GPT-1.3B": {"arc_challenge": {"5": 0.2380546075085324, "0": 0.2235494880546075, "1": 0.21075085324232082}, "hellaswag": {"5": 0.3254331806413065, "0": 0.3255327623979287, "1": 0.32463652658832903}, "truthfulqa_mc2": {"5": 0.4386915060910876, "0": 0.4270243620723737, "1": 0.4307497897117556}, "winogrande": {"5": 0.5169692186266772, "0": 0.5193370165745856, "1": 0.526440410418311}, "commonsense_qa": {"5": 0.20475020475020475, "0": 0.19656019656019655, "1": 0.19574119574119575}, "mmlu": {"5": 0.26662868537245404, "0": 0.2293832787352229, "1": 0.25544794188861986}, "piqa": {"5": 0.6681175190424374, "0": 0.6648531011969532, "1": 0.6670293797606094}, "openbookqa": {"5": 0.174, "0": 0.164, "1": 0.178}}, "cerebras/Cerebras-GPT-2.7B": {"arc_challenge": {"0": 0.2440273037542662, "5": 0.257679180887372, "1": 0.2431740614334471}, "hellaswag": {"0": 0.38568014339772955, "5": 0.3833897629954192, "1": 0.38408683529177456}, "truthfulqa_mc2": {"0": 0.41373682930142686, "5": 0.4181268763794691, "1": 0.41255958700244844}, "winogrande": {"0": 0.5603788476716653, "5": 0.5493291239147593, "1": 0.5580110497237569}, "commonsense_qa": {"0": 0.19574119574119575, "5": 0.18755118755118755, "1": 0.20638820638820637}, "mmlu": {"0": 0.2460475715710013, "5": 0.2544509329155391, "1": 0.25801167924797036}, "piqa": {"0": 0.7018498367791077, "5": 0.704570184983678, "1": 0.7089227421109902}, "openbookqa": {"0": 0.208, "5": 0.216, "1": 0.206}}, "MBZUAI/LaMini-GPT-774M": {"arc_challenge": {"0": 0.2593856655290102, "5": 0.26535836177474403, "1": 0.27559726962457337}, "hellaswag": {"0": 0.37044413463453496, "5": 0.36745668193586933, "1": 0.3668591913961362}, "truthfulqa_mc2": {"0": 0.40253503338548113, "5": 0.41049121128792293, "1": 0.40919065358728074}, "winogrande": {"0": 0.5643251775848461, "5": 0.5659037095501184, "1": 0.5714285714285714}, "commonsense_qa": {"0": 0.25225225225225223, "5": 0.21048321048321048, "1": 0.24078624078624078}, "mmlu": {"0": 0.26598775103261646, "5": 0.2623557897735365, "1": 0.2674832644922376}, "piqa": {"0": 0.6931447225244831, "5": 0.70620239390642, "1": 0.7089227421109902}, "openbookqa": {"0": 0.224, "5": 0.218, "1": 0.228}}, "MBZUAI/LaMini-GPT-1.5B": {"arc_challenge": {"1": 0.3242320819112628, "0": 0.3267918088737201, "5": 0.32593856655290104}, "hellaswag": {"1": 0.4047002589125672, "0": 0.41047600079665403, "5": 0.403505277833101}, "truthfulqa_mc2": {"1": 0.4301665589137746, "0": 0.4247434721151378, "5": 0.4370430878013568}, "winogrande": {"1": 0.590370955011839, "0": 0.5785319652722968, "5": 0.5595895816890292}, "commonsense_qa": {"1": 0.3783783783783784, "0": 0.45782145782145783, "5": 0.3235053235053235}, "mmlu": {"1": 0.31420025637373594, "0": 0.3494516450648056, "5": 0.2945449366187153}, "piqa": {"1": 0.7132752992383025, "0": 0.7127312295973884, "5": 0.7127312295973884}, "openbookqa": {"1": 0.286, "0": 0.268, "5": 0.294}}, "microsoft/phi-1_5": {"arc_challenge": {"0": 0.447098976109215, "1": 0.4726962457337884, "5": 0.48378839590443684}, "hellaswag": {"0": 0.47988448516231824, "1": 0.4823740290778729, "5": 0.48834893447520417}, "truthfulqa_mc2": {"0": 0.40861610760558015, "1": 0.3945149990027979, "5": 0.39501029761863643}, "winogrande": {"0": 0.7277032359905288, "1": 0.7150749802683505, "5": 0.7166535122336227}, "commonsense_qa": {"0": 0.5102375102375102, "1": 0.5446355446355446, "5": 0.533988533988534}, "mmlu": {"0": 0.417461900014243, "1": 0.4241561031192138, "5": 0.4247258225324028}, "piqa": {"0": 0.76550598476605, "1": 0.778563656147987, "5": 0.780195865070729}, "openbookqa": {"0": 0.386, "1": 0.39, "5": 0.394}}, "microsoft/phi-1": {"arc_challenge": {"1": 0.1825938566552901, "5": 0.18430034129692832, "0": 0.20051194539249148}, "hellaswag": {"1": 0.2876916948814977, "5": 0.2865962955586537, "0": 0.28540131447918743}, "truthfulqa_mc2": {"1": 0.42614473931039654, "5": 0.437274788154029, "0": 0.4158476567472341}, "winogrande": {"1": 0.5074980268350434, "5": 0.48382004735595896, "0": 0.4972375690607735}, "commonsense_qa": {"1": 0.1850941850941851, "5": 0.20556920556920558, "0": 0.180999180999181}, "mmlu": {"1": 0.25452214784218774, "5": 0.2477567298105683, "0": 0.25245691496937755}, "piqa": {"1": 0.5554951033732318, "5": 0.5647442872687704, "0": 0.5647442872687704}, "openbookqa": {"1": 0.126, "5": 0.13, "0": 0.132}}, "stabilityai/stablelm-zephyr-3b": {"arc_challenge": {"1": 0.40273037542662116, "5": 0.4377133105802048, "0": 0.4035836177474403}, "hellaswag": {"1": 0.5584544911372237, "5": 0.5645289782911771, "0": 0.548496315475005}, "truthfulqa_mc2": {"1": 0.4733328914122846, "5": 0.4908512205479621, "0": 0.4640567743899156}, "winogrande": {"1": 0.6582478295185478, "5": 0.6511444356748224, "0": 0.6369376479873717}, "commonsense_qa": {"1": 0.6986076986076986, "5": 0.76003276003276, "0": 0.7469287469287469}, "mmlu": {"1": 0.4274319897450506, "5": 0.4484403931063951, "0": 0.45200113943882636}, "piqa": {"1": 0.749727965179543, "5": 0.7676822633297062, "0": 0.7584330794341676}, "openbookqa": {"1": 0.318, "5": 0.33, "0": 0.288}}, "Qwen/Qwen-1_8B": {"arc_challenge": {"0": 0.3216723549488055, "5": 0.35238907849829354, "1": 0.3302047781569966}, "hellaswag": {"0": 0.4554869547898825, "5": 0.45508862776339376, "1": 0.4547898824935272}, "truthfulqa_mc2": {"0": 0.38074485978874106, "5": 0.40030236648231304, "1": 0.40159108115897174}, "winogrande": {"0": 0.5895816890292028, "5": 0.611681136543015, "1": 0.595895816890292}, "commonsense_qa": {"0": 0.6085176085176085, "5": 0.6347256347256347, "1": 0.5601965601965602}, "mmlu": {"0": 0.4464463751602336, "5": 0.4465888050135308, "1": 0.4371884346959123}, "piqa": {"0": 0.7312295973884657, "5": 0.7334058759521219, "1": 0.7328618063112078}, "openbookqa": {"0": 0.26, "5": 0.26, "1": 0.24}}, "microsoft/phi-2": {"arc_challenge": {"0": 0.5298634812286689, "1": 0.5435153583617748, "5": 0.5597269624573379}, "hellaswag": {"0": 0.5579565823541127, "1": 0.5587532364070902, "5": 0.5656243776140211}, "truthfulqa_mc2": {"0": 0.4447156913931855, "1": 0.4409300586979615, "5": 0.4367342430864716}, "winogrande": {"0": 0.7584846093133386, "1": 0.7371744277821626, "5": 0.7348066298342542}, "commonsense_qa": {"0": 0.6322686322686323, "1": 0.6248976248976249, "5": 0.683046683046683}, "mmlu": {"0": 0.544509329155391, "1": 0.5520581113801453, "5": 0.5683663295826805}, "piqa": {"0": 0.7861806311207835, "1": 0.778563656147987, "5": 0.7763873775843307}, "openbookqa": {"0": 0.404, "1": 0.416, "5": 0.432}}, "TinyLlama/TinyLlama-1.1B-intermediate-step-1431k-3T": {"arc_challenge": {"5": 0.30204778156996587, "0": 0.28071672354948807, "1": 0.30204778156996587}, "hellaswag": {"5": 0.4517028480382394, "0": 0.45120493925512845, "1": 0.4479187412865963}, "truthfulqa_mc2": {"5": 0.40404365889810884, "0": 0.3733286684394239, "1": 0.39312512957353335}, "winogrande": {"5": 0.5998421468034728, "0": 0.5887924230465666, "1": 0.5951065509076559}, "commonsense_qa": {"5": 0.20556920556920558, "0": 0.19492219492219492, "1": 0.17854217854217855}, "mmlu": {"5": 0.2547357926221336, "0": 0.25430850306224184, "1": 0.25302663438256656}, "piqa": {"5": 0.7317736670293797, "0": 0.7306855277475517, "1": 0.7317736670293797}, "openbookqa": {"5": 0.262, "0": 0.224, "1": 0.244}}, "mtgv/MobileLLaMA-1.4B-Base": {"arc_challenge": {"1": 0.2790102389078498, "0": 0.2619453924914676, "5": 0.3046075085324232}, "hellaswag": {"1": 0.42850029874526985, "0": 0.4305915156343358, "5": 0.42959569806811393}, "truthfulqa_mc2": {"1": 0.3676308353351381, "0": 0.34811089306448856, "5": 0.38970329666542225}, "winogrande": {"1": 0.5943172849250198, "0": 0.5935280189423836, "5": 0.5951065509076559}, "commonsense_qa": {"1": 0.2031122031122031, "0": 0.1941031941031941, "5": 0.20556920556920558}, "mmlu": {"1": 0.25630252100840334, "0": 0.24740065517732518, "5": 0.2466885059108389}, "piqa": {"1": 0.7279651795429815, "0": 0.720892274211099, "5": 0.7230685527747551}, "openbookqa": {"1": 0.222, "0": 0.238, "5": 0.254}}, "stabilityai/stablelm-2-zephyr-1_6b": {"arc_challenge": {"0": 0.3660409556313993, "5": 0.4044368600682594, "1": 0.38993174061433444}, "hellaswag": {"0": 0.5326628161720772, "5": 0.5325632344154551, "1": 0.5277833100975902}, "truthfulqa_mc2": {"0": 0.4505597169244868, "5": 0.45962796058598515, "1": 0.44782669503355743}, "winogrande": {"0": 0.6408839779005525, "5": 0.6456195737963694, "1": 0.6377269139700079}, "commonsense_qa": {"0": 0.6527436527436528, "5": 0.6511056511056511, "1": 0.6388206388206388}, "mmlu": {"0": 0.4135450790485686, "5": 0.4136162939752172, "1": 0.40535536248397663}, "piqa": {"0": 0.7486398258977149, "5": 0.764961915125136, "1": 0.7589771490750816}, "openbookqa": {"0": 0.268, "5": 0.312, "1": 0.302}}, "Qwen/Qwen1.5-0.5B": {"arc_challenge": {"1": 0.2696245733788396, "0": 0.2593856655290102, "5": 0.28071672354948807}, "hellaswag": {"1": 0.38189603664608646, "0": 0.38548097988448515, "5": 0.38348934475204144}, "truthfulqa_mc2": {"1": 0.40682537311860134, "0": 0.38257238224943985, "5": 0.41248161790683413}, "winogrande": {"1": 0.5445935280189423, "0": 0.5572217837411207, "5": 0.5808997632202052}, "commonsense_qa": {"1": 0.41932841932841936, "0": 0.4643734643734644, "5": 0.47092547092547093}, "mmlu": {"1": 0.36889332003988035, "0": 0.3824241561031192, "5": 0.38477424868252386}, "piqa": {"1": 0.7067464635473341, "0": 0.6947769314472253, "5": 0.70620239390642}, "openbookqa": {"1": 0.21, "0": 0.222, "5": 0.218}}, "Qwen/Qwen1.5-1.8B": {"arc_challenge": {"1": 0.34215017064846415, "5": 0.3515358361774744, "0": 0.32081911262798635}, "hellaswag": {"1": 0.4583748257319259, "5": 0.46026687910774744, "0": 0.4545907189802828}, "truthfulqa_mc2": {"1": 0.4114294441324355, "5": 0.4189653173163829, "0": 0.39366651662550434}, "winogrande": {"1": 0.6085240726124704, "5": 0.6148382004735596, "0": 0.6053670086819258}, "commonsense_qa": {"1": 0.647010647010647, "5": 0.6805896805896806, "0": 0.6552006552006552}, "mmlu": {"1": 0.4456630109670987, "5": 0.4551345962113659, "0": 0.451502634952286}, "piqa": {"1": 0.7426550598476604, "5": 0.7448313384113167, "0": 0.733949945593036}, "openbookqa": {"1": 0.264, "5": 0.26, "0": 0.242}}, "Qwen/Qwen1.5-4B": {"arc_challenge": {"1": 0.4274744027303754, "0": 0.3839590443686007, "5": 0.43856655290102387}, "hellaswag": {"1": 0.5237004580760805, "0": 0.5278828918542123, "5": 0.5252937661820355}, "truthfulqa_mc2": {"1": 0.47243701165331664, "0": 0.47244436025575537, "5": 0.4810919971913314}, "winogrande": {"1": 0.6393054459352802, "0": 0.6408839779005525, "5": 0.6842936069455406}, "commonsense_qa": {"1": 0.7698607698607699, "0": 0.7321867321867321, "5": 0.7878787878787878}, "mmlu": {"1": 0.5247827944737217, "0": 0.5412334425295542, "5": 0.5521293263067939}, "piqa": {"1": 0.7736670293797606, "0": 0.7742110990206746, "5": 0.7714907508161044}, "openbookqa": {"1": 0.308, "0": 0.276, "5": 0.312}}, "MBZUAI/MobiLlama-1B": {"arc_challenge": {"5": 0.2960750853242321, "0": 0.26535836177474403, "1": 0.29266211604095566}, "hellaswag": {"5": 0.46723760207130055, "0": 0.46634136626170086, "1": 0.466938856801434}, "truthfulqa_mc2": {"5": 0.3815129947498862, "0": 0.3520031124426988, "1": 0.3679281831693044}, "winogrande": {"5": 0.6101026045777427, "0": 0.5935280189423836, "1": 0.6156274664561957}, "commonsense_qa": {"5": 0.19246519246519248, "0": 0.19983619983619982, "1": 0.21375921375921375}, "mmlu": {"5": 0.23849878934624696, "0": 0.25786924939467315, "1": 0.2549494374020795}, "piqa": {"5": 0.7535364526659413, "0": 0.7486398258977149, "1": 0.7459194776931447}, "openbookqa": {"5": 0.262, "0": 0.218, "1": 0.238}}, "MBZUAI/MobiLlama-05B": {"arc_challenge": {"5": 0.2627986348122867, "0": 0.24061433447098976, "1": 0.23464163822525597}, "hellaswag": {"5": 0.401911969727146, "0": 0.3957379008165704, "1": 0.4017128062139016}, "truthfulqa_mc2": {"5": 0.4073437424035649, "0": 0.3753885535978671, "1": 0.40210898010625795}, "winogrande": {"5": 0.5588003157063931, "0": 0.5288082083662194, "1": 0.5556432517758485}, "commonsense_qa": {"5": 0.17854217854217855, "0": 0.21621621621621623, "1": 0.18018018018018017}, "mmlu": {"5": 0.2606466315339695, "0": 0.24732944025067655, "1": 0.2606466315339695}, "piqa": {"5": 0.719804134929271, "0": 0.7023939064200218, "1": 0.7138193688792165}, "openbookqa": {"5": 0.214, "0": 0.182, "1": 0.214}}, "google/gemma-2b": {"arc_challenge": {"1": 0.45819112627986347, "0": 0.40187713310580203, "5": 0.4641638225255973}, "hellaswag": {"1": 0.5225054769966142, "0": 0.5272854013144792, "5": 0.5278828918542123}, "truthfulqa_mc2": {"1": 0.35590370591558174, "0": 0.33118268197920653, "5": 0.37919348258613034}, "winogrande": {"1": 0.6432517758484609, "0": 0.6503551696921863, "5": 0.6582478295185478}, "commonsense_qa": {"1": 0.35053235053235055, "0": 0.2841932841932842, "5": 0.43652743652743653}, "mmlu": {"1": 0.3817832217632816, "0": 0.3347101552485401, "5": 0.4100555476427859}, "piqa": {"1": 0.7687704026115343, "0": 0.7671381936887922, "5": 0.7736670293797606}, "openbookqa": {"1": 0.282, "0": 0.3, "5": 0.32}}, "h2oai/h2o-danube2-1.8b-base": {"arc_challenge": {"0": 0.3677474402730375, "5": 0.40187713310580203, "1": 0.40017064846416384}, "hellaswag": {"0": 0.5363473411670981, "5": 0.5418243377813184, "1": 0.5387373033260306}, "truthfulqa_mc2": {"0": 0.38004533872852864, "5": 0.39413212745438586, "1": 0.406398973611112}, "winogrande": {"0": 0.6393054459352802, "5": 0.6890292028413575, "1": 0.6629834254143646}, "commonsense_qa": {"0": 0.5348075348075348, "5": 0.6502866502866503, "1": 0.6183456183456183}, "mmlu": {"0": 0.4013673265916536, "5": 0.39766415040592507, "1": 0.3847030337558752}, "piqa": {"0": 0.7627856365614799, "5": 0.7714907508161044, "1": 0.7769314472252449}, "openbookqa": {"0": 0.288, "5": 0.33, "1": 0.322}}, "openbmb/MiniCPM-1B-sft-bf16": {"arc_challenge": {"5": 0.3967576791808874, "0": 0.3626279863481229, "1": 0.3916382252559727}, "hellaswag": {"5": 0.5091615216092412, "0": 0.5057757418840868, "1": 0.5014937263493328}, "truthfulqa_mc2": {"5": 0.3911645930322592, "0": 0.3689192318686572, "1": 0.37915288270510733}, "winogrande": {"5": 0.6377269139700079, "0": 0.6416732438831886, "1": 0.6290449881610103}, "commonsense_qa": {"5": 0.7108927108927109, "0": 0.687960687960688, "1": 0.7059787059787059}, "mmlu": {"5": 0.48568579974362625, "0": 0.465959265061957, "1": 0.4712291696339553}, "piqa": {"5": 0.7535364526659413, "0": 0.7383025027203483, "1": 0.7486398258977149}, "openbookqa": {"5": 0.28, "0": 0.306, "1": 0.286}}, "apple/OpenELM-270M": {"arc_challenge": {"0": 0.23378839590443687, "5": 0.24573378839590443, "1": 0.22866894197952217}, "hellaswag": {"0": 0.37333200557657836, "5": 0.3736307508464449, "1": 0.37044413463453496}, "truthfulqa_mc2": {"0": 0.3924162755050709, "5": 0.4065832872383159, "1": 0.40032324691861065}, "winogrande": {"0": 0.5390686661404893, "5": 0.5374901341752171, "1": 0.531965272296764}, "commonsense_qa": {"0": 0.2072072072072072, "5": 0.20966420966420968, "1": 0.2153972153972154}, "mmlu": {"0": 0.2366472012533827, "5": 0.25630252100840334, "1": 0.25523429710867396}, "piqa": {"0": 0.6920565832426551, "5": 0.6974972796517954, "1": 0.6958650707290533}, "openbookqa": {"0": 0.21, "5": 0.212, "1": 0.202}}, "apple/OpenELM-450M": {"arc_challenge": {"0": 0.2380546075085324, "1": 0.2525597269624573, "5": 0.2568259385665529}, "hellaswag": {"0": 0.4146584345747859, "1": 0.41037641904003186, "5": 0.41236805417247563}, "truthfulqa_mc2": {"0": 0.40174833321450854, "1": 0.4173672976967318, "5": 0.4178671758096745}, "winogrande": {"0": 0.580110497237569, "1": 0.5682715074980268, "5": 0.5714285714285714}, "commonsense_qa": {"0": 0.17444717444717445, "1": 0.19164619164619165, "5": 0.18837018837018837}, "mmlu": {"0": 0.25744195983478135, "1": 0.2527417746759721, "5": 0.26043298675402365}, "piqa": {"0": 0.7089227421109902, "1": 0.719804134929271, "5": 0.719804134929271}, "openbookqa": {"0": 0.218, "1": 0.224, "5": 0.242}}, "apple/OpenELM-1_1B": {"arc_challenge": {"5": 0.32593856655290104, "0": 0.2883959044368601, "1": 0.310580204778157}, "hellaswag": {"5": 0.48536148177653854, "0": 0.48356901015733916, "1": 0.4803823939454292}, "truthfulqa_mc2": {"5": 0.38877882931650637, "0": 0.3697986295200574, "1": 0.3830373070409715}, "winogrande": {"5": 0.632991318074191, "0": 0.6179952644041041, "1": 0.6219415943172849}, "commonsense_qa": {"5": 0.20638820638820637, "0": 0.2072072072072072, "1": 0.19574119574119575}, "mmlu": {"5": 0.26883634809856144, "0": 0.2555903717419171, "1": 0.2650619569861843}, "piqa": {"5": 0.7519042437431991, "0": 0.7475516866158868, "1": 0.750272034820457}, "openbookqa": {"5": 0.294, "0": 0.254, "1": 0.276}}, "apple/OpenELM-3B": {"arc_challenge": {"0": 0.3378839590443686, "1": 0.3651877133105802, "5": 0.3848122866894198}, "hellaswag": {"0": 0.5399322844054969, "1": 0.5361481776538538, "5": 0.5420235012945628}, "truthfulqa_mc2": {"0": 0.3497519262025283, "1": 0.35837977132763205, "5": 0.3764245135479761}, "winogrande": {"0": 0.6550907655880032, "1": 0.6708760852407262, "5": 0.6732438831886346}, "commonsense_qa": {"0": 0.1941031941031941, "1": 0.19164619164619165, "5": 0.19492219492219492}, "mmlu": {"0": 0.26264064948013105, "1": 0.2545933627688364, "5": 0.26570289132602193}, "piqa": {"0": 0.7752992383025027, "1": 0.7698585418933623, "5": 0.7714907508161044}, "openbookqa": {"0": 0.278, "1": 0.288, "5": 0.312}}, "openbmb/MiniCPM-2B-128k": {"arc_challenge": {"0": 0.4112627986348123, "5": 0.41723549488054607, "1": 0.42150170648464164}, "hellaswag": {"0": 0.5046803425612428, "5": 0.5061740689105756, "1": 0.5034853614817766}, "truthfulqa_mc2": {"0": 0.4053058159749844, "5": 0.41597058562202716, "1": 0.41161421122703623}, "winogrande": {"0": 0.6416732438831886, "5": 0.648776637726914, "1": 0.6432517758484609}, "commonsense_qa": {"0": 0.6126126126126126, "5": 0.6396396396396397, "1": 0.6306306306306306}, "mmlu": {"0": 0.4590514171770403, "5": 0.4600484261501211, "1": 0.448084318473152}, "piqa": {"0": 0.749183895538629, "5": 0.7584330794341676, "1": 0.7611534276387377}, "openbookqa": {"0": 0.31, "5": 0.31, "1": 0.294}}, "microsoft/Phi-3-mini-4k-instruct": {"arc_challenge": {"5": 0.5989761092150171, "1": 0.5981228668941979, "0": 0.5366894197952219}, "hellaswag": {"5": 0.5986855208125871, "1": 0.5932085241983669, "0": 0.5911173073093009}, "truthfulqa_mc2": {"5": 0.5308705209548525, "1": 0.5406932412440896, "0": 0.544715497847865}, "winogrande": {"5": 0.7474348855564326, "1": 0.7426992896606156, "0": 0.7332280978689818}, "commonsense_qa": {"5": 0.7674037674037674, "1": 0.7608517608517609, "0": 0.7256347256347256}, "mmlu": {"5": 0.7043868394815553, "1": 0.6995442244694487, "0": 0.6986896453496653}, "piqa": {"5": 0.808487486398259, "1": 0.8046789989118607, "0": 0.8046789989118607}, "openbookqa": {"5": 0.42, "1": 0.398, "0": 0.376}}, "google/recurrentgemma-2b": {"arc_challenge": {"0": 0.3993174061433447, "1": 0.42662116040955633, "5": 0.42235494880546076}, "hellaswag": {"0": 0.5239992033459471, "1": 0.5210117506472814, "5": 0.5284803823939455}, "truthfulqa_mc2": {"0": 0.3509985881025248, "1": 0.3684523109040253, "5": 0.4008859012718612}, "winogrande": {"0": 0.6787687450670876, "1": 0.664561957379637, "5": 0.6929755327545383}, "commonsense_qa": {"0": 0.26371826371826373, "1": 0.2784602784602785, "5": 0.28992628992628994}, "mmlu": {"0": 0.323885486397949, "1": 0.3191140863124911, "5": 0.34589089873237433}, "piqa": {"0": 0.7774755168661589, "1": 0.7834602829162133, "5": 0.7845484221980413}, "openbookqa": {"0": 0.286, "1": 0.294, "5": 0.312}}, "Qwen/Qwen2-0.5B": {"arc_challenge": {"5": 0.2841296928327645, "0": 0.25426621160409557, "1": 0.2645051194539249}, "hellaswag": {"5": 0.3836885082652858, "0": 0.38418641704839673, "1": 0.3835889265086636}, "truthfulqa_mc2": {"5": 0.41984281065142026, "0": 0.39706208874337345, "1": 0.4051458194174291}, "winogrande": {"5": 0.5659037095501184, "0": 0.5730071033938438, "1": 0.5627466456195738}, "commonsense_qa": {"5": 0.5135135135135135, "0": 0.5135135135135135, "1": 0.5143325143325144}, "mmlu": {"5": 0.4428856288278023, "0": 0.441603760148127, "1": 0.43668993020937186}, "piqa": {"5": 0.6969532100108814, "0": 0.6958650707290533, "1": 0.6931447225244831}, "openbookqa": {"5": 0.238, "0": 0.218, "1": 0.222}}, "Qwen/Qwen2-1.5B": {"arc_challenge": {"0": 0.33361774744027306, "1": 0.3967576791808874, "5": 0.42150170648464164}, "hellaswag": {"0": 0.4862577175861382, "1": 0.4856602270464051, "5": 0.49153555068711413}, "truthfulqa_mc2": {"0": 0.4588774234779972, "1": 0.45767752116374416, "5": 0.45711347806269437}, "winogrande": {"0": 0.6637726913970008, "1": 0.6550907655880032, "5": 0.6566692975532754}, "commonsense_qa": {"0": 0.6748566748566749, "1": 0.7027027027027027, "5": 0.7010647010647011}, "mmlu": {"0": 0.5499928785073351, "1": 0.5486397949010112, "5": 0.5581113801452785}, "piqa": {"0": 0.7562568008705114, "1": 0.7584330794341676, "5": 0.7687704026115343}, "openbookqa": {"0": 0.27, "1": 0.27, "5": 0.294}}, "HuggingFaceTB/SmolLM-360M": {"arc_challenge": {"1": 0.3438566552901024, "5": 0.36177474402730375, "0": 0.33447098976109213}, "hellaswag": {"1": 0.41435968930491934, "5": 0.4148575980880303, "0": 0.41674965146385184}, "truthfulqa_mc2": {"1": 0.39190623691538923, "5": 0.3936884819435632, "0": 0.3793852780210328}, "winogrande": {"1": 0.5659037095501184, "5": 0.5777426992896606, "0": 0.5730071033938438}, "commonsense_qa": {"1": 0.19246519246519248, "5": 0.2022932022932023, "0": 0.19164619164619165}, "mmlu": {"1": 0.26335279874661727, "5": 0.2617860703603475, "0": 0.24868252385700043}, "piqa": {"1": 0.7219804134929271, "5": 0.7285092491838956, "0": 0.7110990206746464}, "openbookqa": {"1": 0.244, "5": 0.26, "0": 0.25}}, "HuggingFaceTB/SmolLM-135M": {"arc_challenge": {"1": 0.2841296928327645, "5": 0.28498293515358364, "0": 0.25853242320819114}, "hellaswag": {"1": 0.3497311292571201, "5": 0.34574785899223265, "0": 0.3516231826329416}, "truthfulqa_mc2": {"1": 0.40116698366237075, "5": 0.40568217355825403, "0": 0.3930775752325161}, "winogrande": {"1": 0.5138121546961326, "5": 0.5153906866614049, "0": 0.5327545382794001}, "commonsense_qa": {"1": 0.19574119574119575, "5": 0.19737919737919737, "0": 0.1941031941031941}, "mmlu": {"1": 0.25245691496937755, "5": 0.25744195983478135, "0": 0.25373878364905283}, "piqa": {"1": 0.6844396082698585, "5": 0.6887921653971708, "0": 0.6828073993471164}, "openbookqa": {"1": 0.218, "5": 0.23, "0": 0.228}}, "HuggingFaceTB/SmolLM-1.7B": {"arc_easy": {"0": 0.7643097643097643}, "arc_challenge": {"0": 0.43430034129692835, "5": 0.45051194539249145, "1": 0.4351535836177474}, "hellaswag": {"0": 0.4958175662218682, "5": 0.49970125473013344, "1": 0.49372634933280224}, "truthfulqa_mc2": {"0": 0.3850747875862744, "5": 0.39592634372438196, "1": 0.38229326475116276}, "winogrande": {"0": 0.6093133385951065, "5": 0.6187845303867403, "1": 0.6148382004735596}, "commonsense_qa": {"0": 0.21212121212121213, "5": 0.21048321048321048, "1": 0.23669123669123668}, "mmlu": {"0": 0.277097279589802, "5": 0.29689502919811994, "1": 0.29554194559179603}, "piqa": {"0": 0.7578890097932536, "5": 0.764961915125136, "1": 0.7627856365614799}, "openbookqa": {"0": 0.3, "5": 0.332, "1": 0.302}, "boolq": {"0": 0.6596330275229357}}, "google/gemma-2-2b": {"arc_challenge": {"5": 0.5051194539249146, "1": 0.49146757679180886, "0": 0.46928327645051193}, "hellaswag": {"5": 0.5574586735710018, "1": 0.548994224258116, "0": 0.5498904600677156}, "truthfulqa_mc2": {"5": 0.3826511507736128, "1": 0.36557560369723735, "0": 0.36229504879355656}, "winogrande": {"5": 0.7150749802683505, "1": 0.7087608524072613, "0": 0.6874506708760852}, "commonsense_qa": {"5": 0.6560196560196561, "1": 0.6150696150696151, "0": 0.5192465192465192}, "mmlu": {"5": 0.5312633527987466, "1": 0.5061956986184304, "0": 0.49601196410767695}, "piqa": {"5": 0.7872687704026116, "1": 0.7910772578890098, "0": 0.7867247007616975}, "openbookqa": {"5": 0.336, "1": 0.28, "0": 0.314}, "arc_easy": {"0": 0.8026094276094277}, "boolq": {"0": 0.7357798165137615}}, "h2oai/h2o-danube3-4b-base": {"arc_challenge": {"0": 0.4667235494880546, "5": 0.5477815699658704, "1": 0.5332764505119454}, "hellaswag": {"0": 0.5878311093407688, "5": 0.5985859390559649, "1": 0.5891256721768572}, "truthfulqa_mc2": {"0": 0.44204448590375744, "5": 0.45470264980112296, "1": 0.4474308939931421}, "winogrande": {"0": 0.6842936069455406, "5": 0.7647987371744278, "1": 0.7253354380426204}, "commonsense_qa": {"0": 0.7395577395577395, "5": 0.8018018018018018, "1": 0.8050778050778051}, "mmlu": {"0": 0.5154536390827518, "5": 0.5372454066372312, "1": 0.5294117647058824}, "piqa": {"0": 0.7992383025027203, "5": 0.808487486398259, "1": 0.8073993471164309}, "openbookqa": {"0": 0.346, "5": 0.35, "1": 0.334}}, "h2oai/h2o-danube3-500m-base": {"arc_challenge": {"5": 0.3506825938566553, "0": 0.302901023890785, "1": 0.34812286689419797}, "hellaswag": {"5": 0.45508862776339376, "0": 0.4567815176259709, "1": 0.45757817167894843}, "truthfulqa_mc2": {"5": 0.40044504053875113, "0": 0.37728486527112975, "1": 0.39109883634711295}, "winogrande": {"5": 0.6298342541436464, "0": 0.6124704025256511, "1": 0.5974743488555643}, "commonsense_qa": {"5": 0.20475020475020475, "0": 0.2022932022932023, "1": 0.20966420966420968}, "mmlu": {"5": 0.25765560461472725, "0": 0.2511038313630537, "1": 0.2577268195413759}, "piqa": {"5": 0.7448313384113167, "0": 0.7388465723612623, "1": 0.7513601741022851}, "openbookqa": {"5": 0.294, "0": 0.262, "1": 0.272}}, "tensoropera/Fox-1-1.6B": {"arc_challenge": {"0": 0.3464163822525597, "1": 0.3651877133105802, "5": 0.38139931740614336}, "hellaswag": {"0": 0.46644094801832303, "1": 0.4638518223461462, "5": 0.46992630950009956}, "truthfulqa_mc2": {"0": 0.3733443857318526, "1": 0.40815486168345794, "5": 0.43345011155225593}, "winogrande": {"0": 0.5990528808208366, "1": 0.6132596685082873, "5": 0.6077348066298343}, "commonsense_qa": {"0": 0.6748566748566749, "1": 0.7002457002457002, "5": 0.7100737100737101}, "mmlu": {"0": 0.4019370460048426, "1": 0.40371741917105824, "5": 0.4185301239139724}, "piqa": {"0": 0.7453754080522307, "1": 0.7480957562568009, "5": 0.749183895538629}, "openbookqa": {"0": 0.26, "1": 0.274, "5": 0.278}}, "TRI-ML/DCLM-1B": {"arc_challenge": {"5": 0.4377133105802048, "1": 0.4232081911262799, "0": 0.4121160409556314}, "hellaswag": {"5": 0.5411272654849631, "1": 0.5327623979286995, "0": 0.5359490141406095}, "truthfulqa_mc2": {"5": 0.3940415742809922, "1": 0.3815863042721962, "0": 0.3650939702666877}, "winogrande": {"5": 0.6906077348066298, "1": 0.6740331491712708, "0": 0.6629834254143646}, "commonsense_qa": {"5": 0.6191646191646192, "1": 0.6126126126126126, "0": 0.46601146601146604}, "mmlu": {"5": 0.47813701751887194, "1": 0.4755020652328728, "0": 0.4648910411622276}, "piqa": {"5": 0.7747551686615887, "1": 0.7769314472252449, "0": 0.7698585418933623}, "openbookqa": {"5": 0.33, "1": 0.324, "0": 0.324}, "arc_easy": {"0": 0.747895622895623}, "boolq": {"0": 0.7143730886850153}}, "databricks/dolly-v2-3b": {"arc_challenge": {"1": 0.3378839590443686, "0": 0.34044368600682595, "5": 0.34726962457337884}, "hellaswag": {"1": 0.48824935271858194, "0": 0.4960167297351125, "5": 0.49213304122684726}, "truthfulqa_mc2": {"1": 0.35787883097377404, "0": 0.3385572083708023, "5": 0.3507988406669761}, "winogrande": {"1": 0.5943172849250198, "0": 0.5919494869771112, "5": 0.5943172849250198}, "commonsense_qa": {"1": 0.20475020475020475, "0": 0.19983619983619982, "5": 0.1891891891891892}, "mmlu": {"1": 0.2483264492237573, "0": 0.2497507477567298, "5": 0.25267055974932345}, "piqa": {"1": 0.7415669205658324, "0": 0.733949945593036, "5": 0.750816104461371}, "openbookqa": {"1": 0.29, "0": 0.284, "5": 0.276}}, "allenai/OLMo-1B-hf": {"arc_challenge": {"0": 0.28668941979522183, "1": 0.31313993174061433, "5": 0.32849829351535836}, "hellaswag": {"0": 0.469627564230233, "1": 0.4638518223461462, "5": 0.4726150169288986}, "truthfulqa_mc2": {"0": 0.3294024529244696, "1": 0.36470801943257597, "5": 0.39225954588147927}, "winogrande": {"0": 0.5998421468034728, "1": 0.6029992107340174, "5": 0.6037884767166535}, "commonsense_qa": {"0": 0.19901719901719903, "1": 0.2022932022932023, "5": 0.1981981981981982}, "mmlu": {"0": 0.24490813274462328, "1": 0.25907990314769974, "5": 0.2612163509471585}, "piqa": {"0": 0.750272034820457, "1": 0.7540805223068553, "5": 0.7611534276387377}, "openbookqa": {"0": 0.25, "1": 0.236, "5": 0.242}}, "openai-community/gpt2": {"arc_challenge": {"0": 0.189419795221843, "5": 0.19112627986348124, "1": 0.18600682593856654}, "hellaswag": {"0": 0.2893845847440749, "5": 0.2923720374427405, "1": 0.2901812387970524}, "truthfulqa_mc2": {"0": 0.40685076615377624, "5": 0.43408810101120293, "1": 0.4253226219899138}, "winogrande": {"0": 0.5169692186266772, "5": 0.5011838989739542, "1": 0.5019731649565904}, "commonsense_qa": {"0": 0.19574119574119575, "5": 0.19492219492219492, "1": 0.20147420147420148}, "mmlu": {"0": 0.22924084888192564, "5": 0.26078906138726676, "1": 0.2577980344680245}, "piqa": {"0": 0.6289445048966268, "5": 0.6256800870511425, "1": 0.6311207834602829}, "openbookqa": {"0": 0.164, "5": 0.154, "1": 0.16}}, "openai-community/gpt2-large": {"arc_challenge": {"0": 0.2175767918088737, "5": 0.24658703071672355, "1": 0.2295221843003413}, "hellaswag": {"0": 0.36387173869747064, "5": 0.3628759211312488, "1": 0.3615813582951603}, "truthfulqa_mc2": {"0": 0.38715027166501204, "5": 0.4028382226041087, "1": 0.3933710391798583}, "winogrande": {"0": 0.5524861878453039, "5": 0.5651144435674822, "1": 0.5595895816890292}, "commonsense_qa": {"0": 0.19901719901719903, "5": 0.19246519246519248, "1": 0.2072072072072072}, "mmlu": {"0": 0.23237430565446518, "5": 0.25580401652186296, "1": 0.25907990314769974}, "piqa": {"0": 0.7034820457018498, "5": 0.6991294885745375, "1": 0.6877040261153428}, "openbookqa": {"0": 0.194, "5": 0.208, "1": 0.212}}, "openai-community/gpt2-xl": {"arc_challenge": {"0": 0.2508532423208191, "1": 0.24829351535836178, "5": 0.26791808873720135}, "hellaswag": {"0": 0.4004182433778132, "1": 0.398725353515236, "5": 0.39932284405496915}, "truthfulqa_mc2": {"0": 0.3853596505745025, "1": 0.3967121228393338, "5": 0.40568902682677715}, "winogrande": {"0": 0.5832675611681136, "1": 0.5730071033938438, "5": 0.5666929755327546}, "commonsense_qa": {"0": 0.19574119574119575, "1": 0.20065520065520065, "5": 0.19901719901719903}, "mmlu": {"0": 0.25245691496937755, "1": 0.2541660732089446, "5": 0.2641361629397522}, "piqa": {"0": 0.7083786724700761, "1": 0.7116430903155604, "5": 0.7067464635473341}, "openbookqa": {"0": 0.224, "1": 0.23, "5": 0.234}}, "openai-community/gpt2-medium": {"arc_challenge": {"0": 0.2158703071672355, "5": 0.22781569965870307, "1": 0.22440273037542663}, "hellaswag": {"0": 0.3329018123879705, "5": 0.329416450906194, "1": 0.3311093407687712}, "truthfulqa_mc2": {"0": 0.4073481490648327, "5": 0.4288113146562045, "1": 0.40842618943671427}, "winogrande": {"0": 0.531965272296764, "5": 0.5343330702446725, "1": 0.5288082083662194}, "commonsense_qa": {"0": 0.19492219492219492, "5": 0.20475020475020475, "1": 0.19492219492219492}, "mmlu": {"0": 0.2290984190286284, "5": 0.2669847600056972, "1": 0.2550206523287281}, "piqa": {"0": 0.676278563656148, "5": 0.6637649619151251, "1": 0.6697497279651795}, "openbookqa": {"0": 0.186, "5": 0.192, "1": 0.196}}, "openbmb/MiniCPM3-4B": {"arc_challenge": {"0": 0.5238907849829352, "1": 0.552901023890785, "5": 0.5819112627986348}, "hellaswag": {"0": 0.5414260107548298, "1": 0.551682931686915, "5": 0.5562636924915355}, "truthfulqa_mc2": {"0": 0.4923652930824576, "1": 0.4800968486100758, "5": 0.4836586459615835}, "winogrande": {"0": 0.6582478295185478, "1": 0.6677190213101816, "5": 0.7063930544593529}, "commonsense_qa": {"0": 0.6838656838656839, "1": 0.7084357084357085, "5": 0.7362817362817363}, "mmlu": {"0": 0.6025494943740208, "1": 0.6085315482125053, "5": 0.6229881783221763}, "piqa": {"0": 0.750272034820457, "1": 0.7665941240478781, "5": 0.7725788900979326}, "openbookqa": {"0": 0.338, "1": 0.346, "5": 0.394}, "arc_easy": {"0": 0.8101851851851852}, "boolq": {"0": 0.8428134556574923}}, "microsoft/Phi-3.5-mini-instruct": {"arc_challenge": {"0": 0.591296928327645, "1": 0.5964163822525598, "5": 0.6075085324232082}, "hellaswag": {"0": 0.5892252539334794, "1": 0.5929097789285003, "5": 0.5983867755427206}, "truthfulqa_mc2": {"0": 0.5651075186436643, "1": 0.5504051393817321, "5": 0.5470742375756659}, "winogrande": {"0": 0.7490134175217048, "1": 0.7434885556432518, "5": 0.7426992896606156}, "commonsense_qa": {"0": 0.7485667485667485, "1": 0.7542997542997543, "5": 0.7657657657657657}, "mmlu": {"0": 0.6865831078193989, "1": 0.674405355362484, "5": 0.6865831078193989}, "piqa": {"0": 0.7997823721436343, "1": 0.7992383025027203, "5": 0.8063112078346029}, "openbookqa": {"0": 0.374, "1": 0.39, "5": 0.42}, "arc_easy": {"0": 0.8413299663299664}, "boolq": {"0": 0.8587155963302753}}, "Qwen/Qwen2.5-1.5B": {"arc_easy": {"0": 0.7550505050505051, "5": 0.8063973063973064, "1": 0.7878787878787878}, "arc_challenge": {"0": 0.4138225255972696, "5": 0.4872013651877133, "1": 0.454778156996587}, "hellaswag": {"0": 0.5027882891854212, "5": 0.5002987452698665, "1": 0.4982075283808006}, "truthfulqa_mc2": {"0": 0.46618289244754324, "5": 0.4654030862860374, "1": 0.4619554118331818}, "winogrande": {"0": 0.6298342541436464, "5": 0.648776637726914, "1": 0.654301499605367}, "commonsense_qa": {"0": 0.7461097461097461, "5": 0.7444717444717445, "1": 0.7518427518427518}, "mmlu": {"0": 0.59585529126905, "5": 0.6090300526990458, "1": 0.6016237003275887}, "piqa": {"0": 0.7551686615886833, "5": 0.7627856365614799, "1": 0.7633297062023939}, "openbookqa": {"0": 0.322, "5": 0.334, "1": 0.324}, "boolq": {"0": 0.728440366972477, "5": 0.7758409785932722, "1": 0.7443425076452599}}, "Qwen/Qwen2.5-0.5B": {"arc_easy": {"0": 0.6456228956228957, "1": 0.6662457912457912, "5": 0.6776094276094277}, "arc_challenge": {"0": 0.2909556313993174, "1": 0.3097269624573379, "5": 0.3378839590443686}, "hellaswag": {"0": 0.4069906393148775, "1": 0.3986257717586138, "5": 0.4008165704043019}, "truthfulqa_mc2": {"0": 0.3996341097021275, "1": 0.40211685441467765, "5": 0.4066492476451879}, "winogrande": {"0": 0.5611681136543015, "1": 0.5682715074980268, "5": 0.5666929755327546}, "commonsense_qa": {"0": 0.5511875511875511, "1": 0.5454545454545454, "5": 0.5495495495495496}, "mmlu": {"0": 0.47308075772681957, "1": 0.4764278592793049, "5": 0.4755020652328728}, "piqa": {"0": 0.6985854189336235, "1": 0.7002176278563657, "5": 0.7089227421109902}, "openbookqa": {"0": 0.246, "1": 0.24, "5": 0.274}, "boolq": {"0": 0.6180428134556575, "1": 0.6437308868501529, "5": 0.6599388379204894}}, "Qwen/Qwen2.5-3B": {"arc_easy": {"0": 0.7748316498316499, "1": 0.8118686868686869, "5": 0.8312289562289562}, "arc_challenge": {"0": 0.447098976109215, "1": 0.5, "5": 0.5307167235494881}, "hellaswag": {"0": 0.5495917147978491, "1": 0.5523800039832703, "5": 0.55327623979287}, "truthfulqa_mc2": {"0": 0.48922676902783885, "1": 0.4985127939322849, "5": 0.4783888146751681}, "winogrande": {"0": 0.6850828729281768, "1": 0.6850828729281768, "5": 0.7103393843725335}, "commonsense_qa": {"0": 0.7731367731367731, "1": 0.7624897624897625, "5": 0.769041769041769}, "mmlu": {"0": 0.6509756444950862, "1": 0.6557470445805441, "5": 0.6566016237003276}, "piqa": {"0": 0.7850924918389554, "1": 0.7856365614798694, "5": 0.7818280739934712}, "openbookqa": {"0": 0.298, "1": 0.338, "5": 0.346}, "boolq": {"0": 0.7712538226299694, "1": 0.8217125382262997, "5": 0.8425076452599388}}, "meta-llama/Llama-3.2-3B": {"arc_easy": {"0": 0.7453703703703703, "5": 0.7866161616161617, "1": 0.7853535353535354}, "arc_challenge": {"0": 0.42918088737201365, "5": 0.44880546075085326, "1": 0.43856655290102387}, "hellaswag": {"0": 0.5578570005974905, "5": 0.5635331607249552, "1": 0.5562636924915355}, "truthfulqa_mc2": {"0": 0.39202669935586054, "5": 0.4247907265043576, "1": 0.40379430033056785}, "winogrande": {"0": 0.7016574585635359, "5": 0.7158642462509865, "1": 0.6985003946329913}, "commonsense_qa": {"0": 0.6707616707616708, "5": 0.6699426699426699, "1": 0.6519246519246519}, "mmlu": {"0": 0.5477140008545791, "5": 0.5646631533969521, "1": 0.5463609172482552}, "piqa": {"0": 0.764417845484222, "5": 0.7883569096844396, "1": 0.779651795429815}, "openbookqa": {"0": 0.312, "5": 0.338, "1": 0.334}, "boolq": {"0": 0.7376146788990826, "5": 0.7293577981651376, "1": 0.7522935779816514}}, "meta-llama/Llama-3.2-1B": {"arc_easy": {"1": 0.6856060606060606, "0": 0.6628787878787878, "5": 0.7032828282828283}, "arc_challenge": {"1": 0.3447098976109215, "0": 0.31399317406143346, "5": 0.35238907849829354}, "hellaswag": {"1": 0.4812786297550289, "0": 0.4809798844851623, "5": 0.48376817367058356}, "truthfulqa_mc2": {"1": 0.3865285939471531, "0": 0.3848556874846424, "5": 0.3882277710889811}, "winogrande": {"1": 0.6250986582478295, "0": 0.6101026045777427, "5": 0.6258879242304657}, "commonsense_qa": {"1": 0.3464373464373464, "0": 0.5167895167895168, "5": 0.30384930384930386}, "mmlu": {"1": 0.3154109101267626, "0": 0.3773678963110668, "5": 0.3140578265204387}, "piqa": {"1": 0.7568008705114254, "0": 0.7551686615886833, "5": 0.7524483133841132}, "openbookqa": {"1": 0.268, "0": 0.278, "5": 0.294}, "boolq": {"1": 0.635474006116208, "0": 0.6363914373088685, "5": 0.6415902140672783}}, "princeton-nlp/Sheared-LLaMA-1.3B": {"arc_easy": {"0": 0.6094276094276094, "1": 0.6325757575757576, "5": 0.6422558922558923}, "arc_challenge": {"0": 0.27559726962457337, "1": 0.28754266211604096, "5": 0.2901023890784983}, "hellaswag": {"0": 0.45558653654650466, "1": 0.451503684524995, "5": 0.45518820952001593}, "truthfulqa_mc2": {"0": 0.37135079013804373, "1": 0.3877604644701356, "5": 0.39419406546443647}, "commonsense_qa": {"0": 0.18673218673218672, "1": 0.1760851760851761, "5": 0.2031122031122031}, "mmlu": {"0": 0.2488961686369463, "1": 0.25687224042159235, "5": 0.25672981056829514}, "piqa": {"0": 0.7388465723612623, "1": 0.7410228509249184, "5": 0.7442872687704026}, "openbookqa": {"0": 0.254, "1": 0.242, "5": 0.256}, "boolq": {"0": 0.6305810397553517, "1": 0.6452599388379205, "5": 0.6495412844036698}}, "princeton-nlp/Sheared-LLaMA-2.7B": {"arc_easy": {"0": 0.6826599326599326, "1": 0.7041245791245792, "5": 0.7264309764309764}, "arc_challenge": {"0": 0.32764505119453924, "1": 0.3651877133105802, "5": 0.3677474402730375}, "hellaswag": {"0": 0.5153355905198168, "1": 0.514937263493328, "5": 0.5217088229436367}, "truthfulqa_mc2": {"0": 0.3732532612094849, "1": 0.400787990223642, "5": 0.40358183903022127}, "commonsense_qa": {"0": 0.18755118755118755, "1": 0.19901719901719903, "5": 0.19901719901719903}, "mmlu": {"0": 0.270830366044723, "1": 0.2553055120353226, "5": 0.2700470018515881}, "piqa": {"0": 0.7627856365614799, "1": 0.7676822633297062, "5": 0.7736670293797606}, "openbookqa": {"0": 0.29, "1": 0.29, "5": 0.308}, "boolq": {"0": 0.6792048929663609, "1": 0.681651376146789, "5": 0.7229357798165138}}, "nvidia/Minitron-4B-Base": {"arc_easy": {"0": 0.7558922558922558, "1": 0.7760942760942761, "5": 0.7756734006734006}, "arc_challenge": {"0": 0.40102389078498296, "1": 0.4616040955631399, "5": 0.46245733788395904}, "hellaswag": {"0": 0.5386377215694085, "1": 0.5406293567018522, "5": 0.5483967337183828}, "truthfulqa_mc2": {"0": 0.42729203781686104, "1": 0.42694687315878815, "5": 0.4260141903582292}, "commonsense_qa": {"0": 0.7059787059787059, "1": 0.7747747747747747, "5": 0.7674037674037674}, "mmlu": {"0": 0.5628827802307363, "1": 0.5749893177610027, "5": 0.5856715567582965}, "piqa": {"0": 0.7758433079434167, "1": 0.7845484221980413, "5": 0.7856365614798694}, "openbookqa": {"0": 0.31, "1": 0.31, "5": 0.358}, "boolq": {"0": 0.7226299694189603, "1": 0.8782874617737003, "5": 0.881651376146789}}, "m-a-p/CT-LLM-Base": {"arc_easy": {"5": 0.6418350168350169, "1": 0.6388888888888888, "0": 0.6094276094276094}, "arc_challenge": {"5": 0.3174061433447099, "1": 0.31313993174061433, "0": 0.2764505119453925}, "hellaswag": {"5": 0.41794463254331804, "1": 0.4142601075482972, "0": 0.4160525791674965}, "truthfulqa_mc2": {"5": 0.4119660754029745, "1": 0.4125451219667525, "0": 0.3981683920074409}, "commonsense_qa": {"5": 0.34807534807534807, "1": 0.3415233415233415, "0": 0.34316134316134317}, "mmlu": {"5": 0.3612021079618288, "1": 0.3365617433414044, "0": 0.33819968665432276}, "piqa": {"5": 0.7094668117519043, "1": 0.7143634385201306, "0": 0.704570184983678}, "openbookqa": {"5": 0.262, "1": 0.25, "0": 0.21}, "boolq": {"5": 0.6519877675840978, "1": 0.6250764525993884, "0": 0.6244648318042814}}, "amd/AMD-Llama-135m": {"arc_easy": {"5": 0.4444444444444444, "1": 0.4351851851851852, "0": 0.33585858585858586}, "arc_challenge": {"5": 0.20136518771331058, "1": 0.20392491467576793, "0": 0.2030716723549488}, "hellaswag": {"5": 0.30481975702051384, "1": 0.30342561242780325, "0": 0.26488747261501694}, "truthfulqa_mc2": {"5": 0.4297856788820047, "1": 0.42316392360568755, "0": 0.4272287659666539}, "commonsense_qa": {"5": 0.1891891891891892, "1": 0.1981981981981982, "0": 0.19574119574119575}, "mmlu": {"5": 0.26021934197407776, "1": 0.2595784076342401, "0": 0.22945449366187154}, "piqa": {"5": 0.6349292709466812, "1": 0.6229597388465724, "0": 0.6158868335146899}, "openbookqa": {"5": 0.158, "1": 0.16, "0": 0.138}, "boolq": {"5": 0.5688073394495413, "1": 0.5944954128440367, "0": 0.618348623853211}}}

==> plot-scripts/dataset_records_old.json <==
{"facebook/opt-350m": {"arc_challenge": {"5": 0.20733788395904437, "0": 0.20819112627986347, "1": 0.20648464163822525}, "hellaswag": {"5": 0.3178649671380203, "0": 0.32204740091615214, "1": 0.31995618402708625}, "truthfulqa_mc2": {"5": 0.43906294521746936, "0": 0.40823817348274544, "1": 0.42117635231008316}, "winogrande": {"5": 0.5327545382794001, "0": 0.5232833464877664, "1": 0.5153906866614049}, "commonsense_qa": {"5": 0.18591318591318592, "0": 0.20884520884520885, "1": 0.22113022113022113}, "mmlu": {"5": 0.2606466315339695, "0": 0.23109243697478993, "1": 0.2599344822674833}, "piqa": {"5": 0.6545157780195865, "0": 0.6501632208922742, "1": 0.6550598476605005}, "openbookqa": {"5": 0.174, "0": 0.17, "1": 0.172}}, "facebook/galactica-125m": {"arc_challenge": {"1": 0.21331058020477817, "0": 0.2090443686006826, "5": 0.2090443686006826}, "hellaswag": {"1": 0.27982473610834496, "0": 0.2808205536745668, "5": 0.2810197171878112}, "truthfulqa_mc2": {"1": 0.4566159097779451, "0": 0.45405681385501084, "5": 0.47084158377215957}, "winogrande": {"1": 0.4925019731649566, "0": 0.5074980268350434, "5": 0.5114443567482242}, "commonsense_qa": {"1": 0.20556920556920558, "0": 0.19983619983619982, "5": 0.20475020475020475}, "mmlu": {"1": 0.24939467312348668, "0": 0.2329440250676542, "5": 0.24690215069078478}, "piqa": {"1": 0.5750816104461371, "0": 0.5805223068552775, "5": 0.5843307943416758}, "openbookqa": {"1": 0.16, "0": 0.15, "5": 0.154}}, "facebook/galactica-1.3b": {"arc_challenge": {"0": 0.28071672354948807, "5": 0.3054607508532423, "1": 0.2773037542662116}, "hellaswag": {"0": 0.3381796454889464, "5": 0.3346942840071699, "1": 0.3346942840071699}, "truthfulqa_mc2": {"0": 0.4140141728009576, "5": 0.4310734539170142, "1": 0.4155105655005226}, "winogrande": {"0": 0.5438042620363063, "5": 0.5485398579321231, "1": 0.5603788476716653}, "commonsense_qa": {"0": 0.27927927927927926, "5": 0.22604422604422605, "1": 0.22522522522522523}, "mmlu": {"0": 0.2920524141860134, "5": 0.27253952428429, "1": 0.27880643782936904}, "piqa": {"0": 0.6338411316648531, "5": 0.6425462459194777, "1": 0.6458106637649619}, "openbookqa": {"0": 0.2, "5": 0.204, "1": 0.222}}, "facebook/opt-125m": {"arc_challenge": {"0": 0.1885665529010239, "5": 0.19880546075085323, "1": 0.19112627986348124}, "hellaswag": {"0": 0.29247161919936265, "5": 0.2896833300139414, "1": 0.28868751244771956}, "truthfulqa_mc2": {"0": 0.4286710890205502, "5": 0.4345269844021771, "1": 0.4283897755018413}, "winogrande": {"0": 0.5146014206787688, "5": 0.5177584846093133, "1": 0.5098658247829518}, "commonsense_qa": {"0": 0.19983619983619982, "5": 0.18837018837018837, "1": 0.19656019656019655}, "mmlu": {"0": 0.2285286996154394, "5": 0.26100270616721266, "1": 0.2619997151402934}, "piqa": {"0": 0.6284004352557128, "5": 0.6371055495103374, "1": 0.6360174102285092}, "openbookqa": {"0": 0.166, "5": 0.172, "1": 0.174}}, "facebook/opt-1.3b": {"arc_challenge": {"5": 0.26791808873720135, "0": 0.2440273037542662, "1": 0.24488054607508533}, "hellaswag": {"5": 0.4148575980880303, "0": 0.41326428998207526, "1": 0.4131647082254531}, "truthfulqa_mc2": {"5": 0.40282618709107326, "0": 0.3868570470058461, "1": 0.3986681971580266}, "winogrande": {"5": 0.5887924230465666, "0": 0.590370955011839, "1": 0.584846093133386}, "commonsense_qa": {"5": 0.19492219492219492, "0": 0.2244062244062244, "1": 0.20147420147420148}, "mmlu": {"5": 0.24718701039737928, "0": 0.25081897165645917, "1": 0.2560888762284575}, "piqa": {"5": 0.721436343852013, "0": 0.7127312295973884, "1": 0.7181719260065288}, "openbookqa": {"5": 0.23, "0": 0.242, "1": 0.246}}, "facebook/opt-2.7b": {"arc_challenge": {"5": 0.30119453924914674, "0": 0.25853242320819114, "1": 0.27559726962457337}, "hellaswag": {"5": 0.46245767775343555, "0": 0.4569806811392153, "1": 0.4576777534355706}, "truthfulqa_mc2": {"5": 0.3824290510451095, "0": 0.3742331218861841, "1": 0.3830312896752412}, "winogrande": {"5": 0.6266771902131019, "0": 0.6101026045777427, "1": 0.6108918705603789}, "commonsense_qa": {"5": 0.1941031941031941, "0": 0.2022932022932023, "1": 0.20802620802620803}, "mmlu": {"5": 0.2550206523287281, "0": 0.2551630821820253, "1": 0.2584389688078621}, "piqa": {"5": 0.7524483133841132, "0": 0.7404787812840044, "1": 0.7334058759521219}, "openbookqa": {"5": 0.256, "0": 0.236, "1": 0.26}}, "stabilityai/stablelm-zephyr-3b": {"arc_challenge": {"1": 0.40273037542662116, "5": 0.4377133105802048, "0": 0.4035836177474403}, "hellaswag": {"1": 0.5584544911372237, "5": 0.5645289782911771, "0": 0.548496315475005}, "truthfulqa_mc2": {"1": 0.4733328914122846, "5": 0.4908512205479621, "0": 0.4640567743899156}, "winogrande": {"1": 0.6582478295185478, "5": 0.6511444356748224, "0": 0.6369376479873717}, "commonsense_qa": {"1": 0.6986076986076986, "5": 0.76003276003276, "0": 0.7469287469287469}, "mmlu": {"1": 0.4274319897450506, "5": 0.4484403931063951, "0": 0.45200113943882636}, "piqa": {"1": 0.749727965179543, "5": 0.7676822633297062, "0": 0.7584330794341676}, "openbookqa": {"1": 0.318, "5": 0.33, "0": 0.288}}, "stabilityai/stablelm-2-zephyr-1_6b": {"arc_challenge": {"0": 0.3660409556313993, "5": 0.4044368600682594, "1": 0.38993174061433444}, "hellaswag": {"0": 0.5326628161720772, "5": 0.5325632344154551, "1": 0.5277833100975902}, "truthfulqa_mc2": {"0": 0.4505597169244868, "5": 0.45962796058598515, "1": 0.44782669503355743}, "winogrande": {"0": 0.6408839779005525, "5": 0.6456195737963694, "1": 0.6377269139700079}, "commonsense_qa": {"0": 0.6527436527436528, "5": 0.6511056511056511, "1": 0.6388206388206388}, "mmlu": {"0": 0.4135450790485686, "5": 0.4136162939752172, "1": 0.40535536248397663}, "piqa": {"0": 0.7486398258977149, "5": 0.764961915125136, "1": 0.7589771490750816}, "openbookqa": {"0": 0.268, "5": 0.312, "1": 0.302}}, "LiteAI/Hare-1.1B-base-0.5v": {"arc_challenge": {"1": 0.32081911262798635, "0": 0.3122866894197952, "5": 0.34044368600682595}, "hellaswag": {"1": 0.45628360884286, "0": 0.46026687910774744, "5": 0.4607647878908584}, "truthfulqa_mc2": {"1": 0.4322813088677416, "0": 0.43583744328261725, "5": 0.4367863151298292}, "winogrande": {"1": 0.6029992107340174, "0": 0.5935280189423836, "5": 0.6243093922651933}, "commonsense_qa": {"1": 0.48484848484848486, "0": 0.4152334152334152, "5": 0.5036855036855037}, "mmlu": {"1": 0.3940321891468452, "0": 0.3857712576556046, "5": 0.39502919811992593}, "piqa": {"1": 0.7306855277475517, "0": 0.7247007616974973, "5": 0.736126224156692}, "openbookqa": {"1": 0.248, "0": 0.218, "5": 0.248}}, "databricks/dolly-v2-3b": {"arc_challenge": {"1": 0.3378839590443686, "0": 0.34044368600682595, "5": 0.34726962457337884}, "hellaswag": {"1": 0.48824935271858194, "0": 0.4960167297351125, "5": 0.49213304122684726}, "truthfulqa_mc2": {"1": 0.35787883097377404, "0": 0.3385572083708023, "5": 0.3507988406669761}, "winogrande": {"1": 0.5943172849250198, "0": 0.5919494869771112, "5": 0.5943172849250198}, "commonsense_qa": {"1": 0.20475020475020475, "0": 0.19983619983619982, "5": 0.1891891891891892}, "mmlu": {"1": 0.2483264492237573, "0": 0.2497507477567298, "5": 0.25267055974932345}, "piqa": {"1": 0.7415669205658324, "0": 0.733949945593036, "5": 0.750816104461371}, "openbookqa": {"1": 0.29, "0": 0.284, "5": 0.276}}, "microsoft/phi-1": {"arc_challenge": {"1": 0.1825938566552901, "5": 0.18430034129692832, "0": 0.20051194539249148}, "hellaswag": {"1": 0.2876916948814977, "5": 0.2865962955586537, "0": 0.28540131447918743}, "truthfulqa_mc2": {"1": 0.42614473931039654, "5": 0.437274788154029, "0": 0.4158476567472341}, "winogrande": {"1": 0.5074980268350434, "5": 0.48382004735595896, "0": 0.4972375690607735}, "commonsense_qa": {"1": 0.1850941850941851, "5": 0.20556920556920558, "0": 0.180999180999181}, "mmlu": {"1": 0.25452214784218774, "5": 0.2477567298105683, "0": 0.25245691496937755}, "piqa": {"1": 0.5554951033732318, "5": 0.5647442872687704, "0": 0.5647442872687704}, "openbookqa": {"1": 0.126, "5": 0.13, "0": 0.132}}, "microsoft/phi-2": {"arc_challenge": {"0": 0.5298634812286689, "1": 0.5435153583617748, "5": 0.5597269624573379}, "hellaswag": {"0": 0.5579565823541127, "1": 0.5587532364070902, "5": 0.5656243776140211}, "truthfulqa_mc2": {"0": 0.4447156913931855, "1": 0.4409300586979615, "5": 0.4367342430864716}, "winogrande": {"0": 0.7584846093133386, "1": 0.7371744277821626, "5": 0.7348066298342542}, "commonsense_qa": {"0": 0.6322686322686323, "1": 0.6248976248976249, "5": 0.683046683046683}, "mmlu": {"0": 0.544509329155391, "1": 0.5520581113801453, "5": 0.5683663295826805}, "piqa": {"0": 0.7861806311207835, "1": 0.778563656147987, "5": 0.7763873775843307}, "openbookqa": {"0": 0.404, "1": 0.416, "5": 0.432}}, "microsoft/Phi-3-mini-4k-instruct": {"arc_challenge": {"5": 0.5989761092150171, "1": 0.5981228668941979, "0": 0.5366894197952219}, "hellaswag": {"5": 0.5986855208125871, "1": 0.5932085241983669, "0": 0.5911173073093009}, "truthfulqa_mc2": {"5": 0.5308705209548525, "1": 0.5406932412440896, "0": 0.544715497847865}, "winogrande": {"5": 0.7474348855564326, "1": 0.7426992896606156, "0": 0.7332280978689818}, "commonsense_qa": {"5": 0.7674037674037674, "1": 0.7608517608517609, "0": 0.7256347256347256}, "mmlu": {"5": 0.7043868394815553, "1": 0.6995442244694487, "0": 0.6986896453496653}, "piqa": {"5": 0.808487486398259, "1": 0.8046789989118607, "0": 0.8046789989118607}, "openbookqa": {"5": 0.42, "1": 0.398, "0": 0.376}}, "microsoft/phi-1_5": {"arc_challenge": {"0": 0.447098976109215, "1": 0.4726962457337884, "5": 0.48378839590443684}, "hellaswag": {"0": 0.47988448516231824, "1": 0.4823740290778729, "5": 0.48834893447520417}, "truthfulqa_mc2": {"0": 0.40861610760558015, "1": 0.3945149990027979, "5": 0.39501029761863643}, "winogrande": {"0": 0.7277032359905288, "1": 0.7150749802683505, "5": 0.7166535122336227}, "commonsense_qa": {"0": 0.5102375102375102, "1": 0.5446355446355446, "5": 0.533988533988534}, "mmlu": {"0": 0.417461900014243, "1": 0.4241561031192138, "5": 0.4247258225324028}, "piqa": {"0": 0.76550598476605, "1": 0.778563656147987, "5": 0.780195865070729}, "openbookqa": {"0": 0.386, "1": 0.39, "5": 0.394}}, "cerebras/Cerebras-GPT-2.7B": {"arc_challenge": {"0": 0.2440273037542662, "5": 0.257679180887372, "1": 0.2431740614334471}, "hellaswag": {"0": 0.38568014339772955, "5": 0.3833897629954192, "1": 0.38408683529177456}, "truthfulqa_mc2": {"0": 0.41373682930142686, "5": 0.4181268763794691, "1": 0.41255958700244844}, "winogrande": {"0": 0.5603788476716653, "5": 0.5493291239147593, "1": 0.5580110497237569}, "commonsense_qa": {"0": 0.19574119574119575, "5": 0.18755118755118755, "1": 0.20638820638820637}, "mmlu": {"0": 0.2460475715710013, "5": 0.2544509329155391, "1": 0.25801167924797036}, "piqa": {"0": 0.7018498367791077, "5": 0.704570184983678, "1": 0.7089227421109902}, "openbookqa": {"0": 0.208, "5": 0.216, "1": 0.206}}, "cerebras/Cerebras-GPT-256M": {"arc_challenge": {"1": 0.17235494880546076, "5": 0.18430034129692832, "0": 0.1689419795221843}, "hellaswag": {"1": 0.2740489942242581, "5": 0.2764389563831906, "0": 0.2744473212507469}, "truthfulqa_mc2": {"1": 0.4663024268711117, "5": 0.4763162076427922, "0": 0.4598459692360509}, "winogrande": {"1": 0.5303867403314917, "5": 0.5114443567482242, "0": 0.5130228887134964}, "commonsense_qa": {"1": 0.19737919737919737, "5": 0.19246519246519248, "0": 0.19574119574119575}, "mmlu": {"1": 0.2597208374875374, "5": 0.26833784361202107, "0": 0.22945449366187154}, "piqa": {"1": 0.6180631120783461, "5": 0.6218715995647442, "0": 0.6137105549510338}, "openbookqa": {"1": 0.162, "5": 0.16, "0": 0.158}}, "cerebras/Cerebras-GPT-590M": {"arc_challenge": {"1": 0.197098976109215, "0": 0.19027303754266212, "5": 0.20136518771331058}, "hellaswag": {"1": 0.29038040231029677, "0": 0.29107747460665206, "5": 0.2932682732523402}, "truthfulqa_mc2": {"1": 0.44593378466053635, "0": 0.44140487440454507, "5": 0.45085578192302356}, "winogrande": {"1": 0.4964483030781373, "0": 0.4988161010260458, "5": 0.4972375690607735}, "commonsense_qa": {"1": 0.20475020475020475, "0": 0.19656019656019655, "5": 0.2022932022932023}, "mmlu": {"1": 0.2629255091867255, "0": 0.23109243697478993, "5": 0.2584389688078621}, "piqa": {"1": 0.6300326441784548, "0": 0.6273122959738846, "5": 0.6322089227421109}, "openbookqa": {"1": 0.174, "0": 0.16, "5": 0.17}}, "cerebras/Cerebras-GPT-111M": {"arc_challenge": {"5": 0.1697952218430034, "1": 0.17064846416382254, "0": 0.16638225255972697}, "hellaswag": {"5": 0.2640908185620394, "1": 0.2657837084246166, "0": 0.26767576180043817}, "truthfulqa_mc2": {"5": 0.4840266253609981, "1": 0.4729077575433942, "0": 0.4631410459718026}, "winogrande": {"5": 0.48697711128650356, "1": 0.48697711128650356, "0": 0.489344909234412}, "commonsense_qa": {"5": 0.1981981981981982, "1": 0.21457821457821458, "0": 0.19574119574119575}, "mmlu": {"5": 0.25879504344110527, "1": 0.258082894174619, "0": 0.22902720410197977}, "piqa": {"5": 0.5973884657236126, "1": 0.5908596300326442, "0": 0.5941240478781284}, "openbookqa": {"5": 0.136, "1": 0.13, "0": 0.118}}, "cerebras/Cerebras-GPT-1.3B": {"arc_challenge": {"5": 0.2380546075085324, "0": 0.2235494880546075, "1": 0.21075085324232082}, "hellaswag": {"5": 0.3254331806413065, "0": 0.3255327623979287, "1": 0.32463652658832903}, "truthfulqa_mc2": {"5": 0.4386915060910876, "0": 0.4270243620723737, "1": 0.4307497897117556}, "winogrande": {"5": 0.5169692186266772, "0": 0.5193370165745856, "1": 0.526440410418311}, "commonsense_qa": {"5": 0.20475020475020475, "0": 0.19656019656019655, "1": 0.19574119574119575}, "mmlu": {"5": 0.26662868537245404, "0": 0.2293832787352229, "1": 0.25544794188861986}, "piqa": {"5": 0.6681175190424374, "0": 0.6648531011969532, "1": 0.6670293797606094}, "openbookqa": {"5": 0.174, "0": 0.164, "1": 0.178}}, "Qwen/Qwen2-1.5B": {"arc_challenge": {"0": 0.33361774744027306, "1": 0.3967576791808874, "5": 0.42150170648464164}, "hellaswag": {"0": 0.4862577175861382, "1": 0.4856602270464051, "5": 0.49153555068711413}, "truthfulqa_mc2": {"0": 0.4588774234779972, "1": 0.45767752116374416, "5": 0.45711347806269437}, "winogrande": {"0": 0.6637726913970008, "1": 0.6550907655880032, "5": 0.6566692975532754}, "commonsense_qa": {"0": 0.6748566748566749, "1": 0.7027027027027027, "5": 0.7010647010647011}, "mmlu": {"0": 0.5499928785073351, "1": 0.5486397949010112, "5": 0.5581113801452785}, "piqa": {"0": 0.7562568008705114, "1": 0.7584330794341676, "5": 0.7687704026115343}, "openbookqa": {"0": 0.27, "1": 0.27, "5": 0.294}}, "Qwen/Qwen-1.8B": {"arc_challenge": {"0": 0.3216723549488055, "5": 0.35238907849829354, "1": 0.3302047781569966}, "hellaswag": {"0": 0.4554869547898825, "5": 0.45508862776339376, "1": 0.4547898824935272}, "truthfulqa_mc2": {"0": 0.38074485978874106, "5": 0.40030236648231304, "1": 0.40159108115897174}, "winogrande": {"0": 0.5895816890292028, "5": 0.611681136543015, "1": 0.595895816890292}, "commonsense_qa": {"0": 0.6085176085176085, "5": 0.6347256347256347, "1": 0.5601965601965602}, "mmlu": {"0": 0.4464463751602336, "5": 0.4465888050135308, "1": 0.4371884346959123}, "piqa": {"0": 0.7312295973884657, "5": 0.7334058759521219, "1": 0.7328618063112078}, "openbookqa": {"0": 0.26, "5": 0.26, "1": 0.24}}, "Qwen/Qwen1.5-4B": {"arc_challenge": {"1": 0.4274744027303754, "0": 0.3839590443686007, "5": 0.43856655290102387}, "hellaswag": {"1": 0.5237004580760805, "0": 0.5278828918542123, "5": 0.5252937661820355}, "truthfulqa_mc2": {"1": 0.47243701165331664, "0": 0.47244436025575537, "5": 0.4810919971913314}, "winogrande": {"1": 0.6393054459352802, "0": 0.6408839779005525, "5": 0.6842936069455406}, "commonsense_qa": {"1": 0.7698607698607699, "0": 0.7321867321867321, "5": 0.7878787878787878}, "mmlu": {"1": 0.5247827944737217, "0": 0.5412334425295542, "5": 0.5521293263067939}, "piqa": {"1": 0.7736670293797606, "0": 0.7742110990206746, "5": 0.7714907508161044}, "openbookqa": {"1": 0.308, "0": 0.276, "5": 0.312}}, "Qwen/Qwen2-0.5B": {"arc_challenge": {"5": 0.2841296928327645, "0": 0.25426621160409557, "1": 0.2645051194539249}, "hellaswag": {"5": 0.3836885082652858, "0": 0.38418641704839673, "1": 0.3835889265086636}, "truthfulqa_mc2": {"5": 0.41984281065142026, "0": 0.39706208874337345, "1": 0.4051458194174291}, "winogrande": {"5": 0.5659037095501184, "0": 0.5730071033938438, "1": 0.5627466456195738}, "commonsense_qa": {"5": 0.5135135135135135, "0": 0.5135135135135135, "1": 0.5143325143325144}, "mmlu": {"5": 0.4428856288278023, "0": 0.441603760148127, "1": 0.43668993020937186}, "piqa": {"5": 0.6969532100108814, "0": 0.6958650707290533, "1": 0.6931447225244831}, "openbookqa": {"5": 0.238, "0": 0.218, "1": 0.222}}, "Qwen/Qwen1.5-0.5B": {"arc_challenge": {"1": 0.2696245733788396, "0": 0.2593856655290102, "5": 0.28071672354948807}, "hellaswag": {"1": 0.38189603664608646, "0": 0.38548097988448515, "5": 0.38348934475204144}, "truthfulqa_mc2": {"1": 0.40682537311860134, "0": 0.38257238224943985, "5": 0.41248161790683413}, "winogrande": {"1": 0.5445935280189423, "0": 0.5572217837411207, "5": 0.5808997632202052}, "commonsense_qa": {"1": 0.41932841932841936, "0": 0.4643734643734644, "5": 0.47092547092547093}, "mmlu": {"1": 0.36889332003988035, "0": 0.3824241561031192, "5": 0.38477424868252386}, "piqa": {"1": 0.7067464635473341, "0": 0.6947769314472253, "5": 0.70620239390642}, "openbookqa": {"1": 0.21, "0": 0.222, "5": 0.218}}, "Qwen/Qwen1.5-1.8B": {"arc_challenge": {"1": 0.34215017064846415, "5": 0.3515358361774744, "0": 0.32081911262798635}, "hellaswag": {"1": 0.4583748257319259, "5": 0.46026687910774744, "0": 0.4545907189802828}, "truthfulqa_mc2": {"1": 0.4114294441324355, "5": 0.4189653173163829, "0": 0.39366651662550434}, "winogrande": {"1": 0.6085240726124704, "5": 0.6148382004735596, "0": 0.6053670086819258}, "commonsense_qa": {"1": 0.647010647010647, "5": 0.6805896805896806, "0": 0.6552006552006552}, "mmlu": {"1": 0.4456630109670987, "5": 0.4551345962113659, "0": 0.451502634952286}, "piqa": {"1": 0.7426550598476604, "5": 0.7448313384113167, "0": 0.733949945593036}, "openbookqa": {"1": 0.264, "5": 0.26, "0": 0.242}}, "google/gemma-2b": {"arc_challenge": {"1": 0.45819112627986347, "0": 0.40187713310580203, "5": 0.4641638225255973}, "hellaswag": {"1": 0.5225054769966142, "0": 0.5272854013144792, "5": 0.5278828918542123}, "truthfulqa_mc2": {"1": 0.35590370591558174, "0": 0.33118268197920653, "5": 0.37919348258613034}, "winogrande": {"1": 0.6432517758484609, "0": 0.6503551696921863, "5": 0.6582478295185478}, "commonsense_qa": {"1": 0.35053235053235055, "0": 0.2841932841932842, "5": 0.43652743652743653}, "mmlu": {"1": 0.3817832217632816, "0": 0.3347101552485401, "5": 0.4100555476427859}, "piqa": {"1": 0.7687704026115343, "0": 0.7671381936887922, "5": 0.7736670293797606}, "openbookqa": {"1": 0.282, "0": 0.3, "5": 0.32}}, "google/recurrentgemma-2b": {"arc_challenge": {"0": 0.3993174061433447, "1": 0.42662116040955633, "5": 0.42235494880546076}, "hellaswag": {"0": 0.5239992033459471, "1": 0.5210117506472814, "5": 0.5284803823939455}, "truthfulqa_mc2": {"0": 0.3509985881025248, "1": 0.3684523109040253, "5": 0.4008859012718612}, "winogrande": {"0": 0.6787687450670876, "1": 0.664561957379637, "5": 0.6929755327545383}, "commonsense_qa": {"0": 0.26371826371826373, "1": 0.2784602784602785, "5": 0.28992628992628994}, "mmlu": {"0": 0.323885486397949, "1": 0.3191140863124911, "5": 0.34589089873237433}, "piqa": {"0": 0.7774755168661589, "1": 0.7834602829162133, "5": 0.7845484221980413}, "openbookqa": {"0": 0.286, "1": 0.294, "5": 0.312}}, "google/gemma-2-2b": {"arc_challenge": {"5": 0.5051194539249146, "1": 0.49146757679180886, "0": 0.46928327645051193}, "hellaswag": {"5": 0.5574586735710018, "1": 0.548994224258116, "0": 0.5498904600677156}, "truthfulqa_mc2": {"5": 0.3826511507736128, "1": 0.36557560369723735, "0": 0.36229504879355656}, "winogrande": {"5": 0.7150749802683505, "1": 0.7087608524072613, "0": 0.6874506708760852}, "commonsense_qa": {"5": 0.6560196560196561, "1": 0.6150696150696151, "0": 0.5192465192465192}, "mmlu": {"5": 0.5312633527987466, "1": 0.5061956986184304, "0": 0.49601196410767695}, "piqa": {"5": 0.7872687704026116, "1": 0.7910772578890098, "0": 0.7867247007616975}, "openbookqa": {"5": 0.336, "1": 0.28, "0": 0.314}}, "mtgv/MobileLLaMA-1.4B-Base": {"arc_challenge": {"1": 0.2790102389078498, "0": 0.2619453924914676, "5": 0.3046075085324232}, "hellaswag": {"1": 0.42850029874526985, "0": 0.4305915156343358, "5": 0.42959569806811393}, "truthfulqa_mc2": {"1": 0.3676308353351381, "0": 0.34811089306448856, "5": 0.38970329666542225}, "winogrande": {"1": 0.5943172849250198, "0": 0.5935280189423836, "5": 0.5951065509076559}, "commonsense_qa": {"1": 0.2031122031122031, "0": 0.1941031941031941, "5": 0.20556920556920558}, "mmlu": {"1": 0.25630252100840334, "0": 0.24740065517732518, "5": 0.2466885059108389}, "piqa": {"1": 0.7279651795429815, "0": 0.720892274211099, "5": 0.7230685527747551}, "openbookqa": {"1": 0.222, "0": 0.238, "5": 0.254}}, "tensoropera/Fox-1-1.6B": {"arc_challenge": {"0": 0.3464163822525597, "1": 0.3651877133105802, "5": 0.38139931740614336}, "hellaswag": {"0": 0.46644094801832303, "1": 0.4638518223461462, "5": 0.46992630950009956}, "truthfulqa_mc2": {"0": 0.3733443857318526, "1": 0.40815486168345794, "5": 0.43345011155225593}, "winogrande": {"0": 0.5990528808208366, "1": 0.6132596685082873, "5": 0.6077348066298343}, "commonsense_qa": {"0": 0.6748566748566749, "1": 0.7002457002457002, "5": 0.7100737100737101}, "mmlu": {"0": 0.4019370460048426, "1": 0.40371741917105824, "5": 0.4185301239139724}, "piqa": {"0": 0.7453754080522307, "1": 0.7480957562568009, "5": 0.749183895538629}, "openbookqa": {"0": 0.26, "1": 0.274, "5": 0.278}}, "openai-community/gpt2-large": {"arc_challenge": {"0": 0.2175767918088737, "5": 0.24658703071672355, "1": 0.2295221843003413}, "hellaswag": {"0": 0.36387173869747064, "5": 0.3628759211312488, "1": 0.3615813582951603}, "truthfulqa_mc2": {"0": 0.38715027166501204, "5": 0.4028382226041087, "1": 0.3933710391798583}, "winogrande": {"0": 0.5524861878453039, "5": 0.5651144435674822, "1": 0.5595895816890292}, "commonsense_qa": {"0": 0.19901719901719903, "5": 0.19246519246519248, "1": 0.2072072072072072}, "mmlu": {"0": 0.23237430565446518, "5": 0.25580401652186296, "1": 0.25907990314769974}, "piqa": {"0": 0.7034820457018498, "5": 0.6991294885745375, "1": 0.6877040261153428}, "openbookqa": {"0": 0.194, "5": 0.208, "1": 0.212}}, "openai-community/gpt2-medium": {"arc_challenge": {"0": 0.2158703071672355, "5": 0.22781569965870307, "1": 0.22440273037542663}, "hellaswag": {"0": 0.3329018123879705, "5": 0.329416450906194, "1": 0.3311093407687712}, "truthfulqa_mc2": {"0": 0.4073481490648327, "5": 0.4288113146562045, "1": 0.40842618943671427}, "winogrande": {"0": 0.531965272296764, "5": 0.5343330702446725, "1": 0.5288082083662194}, "commonsense_qa": {"0": 0.19492219492219492, "5": 0.20475020475020475, "1": 0.19492219492219492}, "mmlu": {"0": 0.2290984190286284, "5": 0.2669847600056972, "1": 0.2550206523287281}, "piqa": {"0": 0.676278563656148, "5": 0.6637649619151251, "1": 0.6697497279651795}, "openbookqa": {"0": 0.186, "5": 0.192, "1": 0.196}}, "openai-community/gpt2": {"arc_challenge": {"0": 0.189419795221843, "5": 0.19112627986348124, "1": 0.18600682593856654}, "hellaswag": {"0": 0.2893845847440749, "5": 0.2923720374427405, "1": 0.2901812387970524}, "truthfulqa_mc2": {"0": 0.40685076615377624, "5": 0.43408810101120293, "1": 0.4253226219899138}, "winogrande": {"0": 0.5169692186266772, "5": 0.5011838989739542, "1": 0.5019731649565904}, "commonsense_qa": {"0": 0.19574119574119575, "5": 0.19492219492219492, "1": 0.20147420147420148}, "mmlu": {"0": 0.22924084888192564, "5": 0.26078906138726676, "1": 0.2577980344680245}, "piqa": {"0": 0.6289445048966268, "5": 0.6256800870511425, "1": 0.6311207834602829}, "openbookqa": {"0": 0.164, "5": 0.154, "1": 0.16}}, "openai-community/gpt2-xl": {"arc_challenge": {"0": 0.2508532423208191, "1": 0.24829351535836178, "5": 0.26791808873720135}, "hellaswag": {"0": 0.4004182433778132, "1": 0.398725353515236, "5": 0.39932284405496915}, "truthfulqa_mc2": {"0": 0.3853596505745025, "1": 0.3967121228393338, "5": 0.40568902682677715}, "winogrande": {"0": 0.5832675611681136, "1": 0.5730071033938438, "5": 0.5666929755327546}, "commonsense_qa": {"0": 0.19574119574119575, "1": 0.20065520065520065, "5": 0.19901719901719903}, "mmlu": {"0": 0.25245691496937755, "1": 0.2541660732089446, "5": 0.2641361629397522}, "piqa": {"0": 0.7083786724700761, "1": 0.7116430903155604, "5": 0.7067464635473341}, "openbookqa": {"0": 0.224, "1": 0.23, "5": 0.234}}, "MBZUAI/LaMini-GPT-774M": {"arc_challenge": {"0": 0.2593856655290102, "5": 0.26535836177474403, "1": 0.27559726962457337}, "hellaswag": {"0": 0.37044413463453496, "5": 0.36745668193586933, "1": 0.3668591913961362}, "truthfulqa_mc2": {"0": 0.40253503338548113, "5": 0.41049121128792293, "1": 0.40919065358728074}, "winogrande": {"0": 0.5643251775848461, "5": 0.5659037095501184, "1": 0.5714285714285714}, "commonsense_qa": {"0": 0.25225225225225223, "5": 0.21048321048321048, "1": 0.24078624078624078}, "mmlu": {"0": 0.26598775103261646, "5": 0.2623557897735365, "1": 0.2674832644922376}, "piqa": {"0": 0.6931447225244831, "5": 0.70620239390642, "1": 0.7089227421109902}, "openbookqa": {"0": 0.224, "5": 0.218, "1": 0.228}}, "MBZUAI/LaMini-GPT-1.5B": {"arc_challenge": {"1": 0.3242320819112628, "0": 0.3267918088737201, "5": 0.32593856655290104}, "hellaswag": {"1": 0.4047002589125672, "0": 0.41047600079665403, "5": 0.403505277833101}, "truthfulqa_mc2": {"1": 0.4301665589137746, "0": 0.4247434721151378, "5": 0.4370430878013568}, "winogrande": {"1": 0.590370955011839, "0": 0.5785319652722968, "5": 0.5595895816890292}, "commonsense_qa": {"1": 0.3783783783783784, "0": 0.45782145782145783, "5": 0.3235053235053235}, "mmlu": {"1": 0.31420025637373594, "0": 0.3494516450648056, "5": 0.2945449366187153}, "piqa": {"1": 0.7132752992383025, "0": 0.7127312295973884, "5": 0.7127312295973884}, "openbookqa": {"1": 0.286, "0": 0.268, "5": 0.294}}, "MBZUAI/MobiLlama-05B": {"arc_challenge": {"5": 0.2627986348122867, "0": 0.24061433447098976, "1": 0.23464163822525597}, "hellaswag": {"5": 0.401911969727146, "0": 0.3957379008165704, "1": 0.4017128062139016}, "truthfulqa_mc2": {"5": 0.4073437424035649, "0": 0.3753885535978671, "1": 0.40210898010625795}, "winogrande": {"5": 0.5588003157063931, "0": 0.5288082083662194, "1": 0.5556432517758485}, "commonsense_qa": {"5": 0.17854217854217855, "0": 0.21621621621621623, "1": 0.18018018018018017}, "mmlu": {"5": 0.2606466315339695, "0": 0.24732944025067655, "1": 0.2606466315339695}, "piqa": {"5": 0.719804134929271, "0": 0.7023939064200218, "1": 0.7138193688792165}, "openbookqa": {"5": 0.214, "0": 0.182, "1": 0.214}}, "MBZUAI/MobiLlama-1B": {"arc_challenge": {"5": 0.2960750853242321, "0": 0.26535836177474403, "1": 0.29266211604095566}, "hellaswag": {"5": 0.46723760207130055, "0": 0.46634136626170086, "1": 0.466938856801434}, "truthfulqa_mc2": {"5": 0.3815129947498862, "0": 0.3520031124426988, "1": 0.3679281831693044}, "winogrande": {"5": 0.6101026045777427, "0": 0.5935280189423836, "1": 0.6156274664561957}, "commonsense_qa": {"5": 0.19246519246519248, "0": 0.19983619983619982, "1": 0.21375921375921375}, "mmlu": {"5": 0.23849878934624696, "0": 0.25786924939467315, "1": 0.2549494374020795}, "piqa": {"5": 0.7535364526659413, "0": 0.7486398258977149, "1": 0.7459194776931447}, "openbookqa": {"5": 0.262, "0": 0.218, "1": 0.238}}, "apple/OpenELM-270M": {"arc_challenge": {"0": 0.23378839590443687, "5": 0.24573378839590443, "1": 0.22866894197952217}, "hellaswag": {"0": 0.37333200557657836, "5": 0.3736307508464449, "1": 0.37044413463453496}, "truthfulqa_mc2": {"0": 0.3924162755050709, "5": 0.4065832872383159, "1": 0.40032324691861065}, "winogrande": {"0": 0.5390686661404893, "5": 0.5374901341752171, "1": 0.531965272296764}, "commonsense_qa": {"0": 0.2072072072072072, "5": 0.20966420966420968, "1": 0.2153972153972154}, "mmlu": {"0": 0.2366472012533827, "5": 0.25630252100840334, "1": 0.25523429710867396}, "piqa": {"0": 0.6920565832426551, "5": 0.6974972796517954, "1": 0.6958650707290533}, "openbookqa": {"0": 0.21, "5": 0.212, "1": 0.202}}, "apple/OpenELM-450M": {"arc_challenge": {"0": 0.2380546075085324, "1": 0.2525597269624573, "5": 0.2568259385665529}, "hellaswag": {"0": 0.4146584345747859, "1": 0.41037641904003186, "5": 0.41236805417247563}, "truthfulqa_mc2": {"0": 0.40174833321450854, "1": 0.4173672976967318, "5": 0.4178671758096745}, "winogrande": {"0": 0.580110497237569, "1": 0.5682715074980268, "5": 0.5714285714285714}, "commonsense_qa": {"0": 0.17444717444717445, "1": 0.19164619164619165, "5": 0.18837018837018837}, "mmlu": {"0": 0.25744195983478135, "1": 0.2527417746759721, "5": 0.26043298675402365}, "piqa": {"0": 0.7089227421109902, "1": 0.719804134929271, "5": 0.719804134929271}, "openbookqa": {"0": 0.218, "1": 0.224, "5": 0.242}}, "apple/OpenELM-1_1B": {"arc_challenge": {"5": 0.32593856655290104, "0": 0.2883959044368601, "1": 0.310580204778157}, "hellaswag": {"5": 0.48536148177653854, "0": 0.48356901015733916, "1": 0.4803823939454292}, "truthfulqa_mc2": {"5": 0.38877882931650637, "0": 0.3697986295200574, "1": 0.3830373070409715}, "winogrande": {"5": 0.632991318074191, "0": 0.6179952644041041, "1": 0.6219415943172849}, "commonsense_qa": {"5": 0.20638820638820637, "0": 0.2072072072072072, "1": 0.19574119574119575}, "mmlu": {"5": 0.26883634809856144, "0": 0.2555903717419171, "1": 0.2650619569861843}, "piqa": {"5": 0.7519042437431991, "0": 0.7475516866158868, "1": 0.750272034820457}, "openbookqa": {"5": 0.294, "0": 0.254, "1": 0.276}}, "apple/OpenELM-3B": {"arc_challenge": {"0": 0.3378839590443686, "1": 0.3651877133105802, "5": 0.3848122866894198}, "hellaswag": {"0": 0.5399322844054969, "1": 0.5361481776538538, "5": 0.5420235012945628}, "truthfulqa_mc2": {"0": 0.3497519262025283, "1": 0.35837977132763205, "5": 0.3764245135479761}, "winogrande": {"0": 0.6550907655880032, "1": 0.6708760852407262, "5": 0.6732438831886346}, "commonsense_qa": {"0": 0.1941031941031941, "1": 0.19164619164619165, "5": 0.19492219492219492}, "mmlu": {"0": 0.26264064948013105, "1": 0.2545933627688364, "5": 0.26570289132602193}, "piqa": {"0": 0.7752992383025027, "1": 0.7698585418933623, "5": 0.7714907508161044}, "openbookqa": {"0": 0.278, "1": 0.288, "5": 0.312}}, "h2oai/h2o-danube2-1.8b-base": {"arc_challenge": {"0": 0.3677474402730375, "5": 0.40187713310580203, "1": 0.40017064846416384}, "hellaswag": {"0": 0.5363473411670981, "5": 0.5418243377813184, "1": 0.5387373033260306}, "truthfulqa_mc2": {"0": 0.38004533872852864, "5": 0.39413212745438586, "1": 0.406398973611112}, "winogrande": {"0": 0.6393054459352802, "5": 0.6890292028413575, "1": 0.6629834254143646}, "commonsense_qa": {"0": 0.5348075348075348, "5": 0.6502866502866503, "1": 0.6183456183456183}, "mmlu": {"0": 0.4013673265916536, "5": 0.39766415040592507, "1": 0.3847030337558752}, "piqa": {"0": 0.7627856365614799, "5": 0.7714907508161044, "1": 0.7769314472252449}, "openbookqa": {"0": 0.288, "5": 0.33, "1": 0.322}}, "h2oai/h2o-danube3-500m-base": {"arc_challenge": {"5": 0.3506825938566553, "0": 0.302901023890785, "1": 0.34812286689419797}, "hellaswag": {"5": 0.45508862776339376, "0": 0.4567815176259709, "1": 0.45757817167894843}, "truthfulqa_mc2": {"5": 0.40044504053875113, "0": 0.37728486527112975, "1": 0.39109883634711295}, "winogrande": {"5": 0.6298342541436464, "0": 0.6124704025256511, "1": 0.5974743488555643}, "commonsense_qa": {"5": 0.20475020475020475, "0": 0.2022932022932023, "1": 0.20966420966420968}, "mmlu": {"5": 0.25765560461472725, "0": 0.2511038313630537, "1": 0.2577268195413759}, "piqa": {"5": 0.7448313384113167, "0": 0.7388465723612623, "1": 0.7513601741022851}, "openbookqa": {"5": 0.294, "0": 0.262, "1": 0.272}}, "h2oai/h2o-danube3-4b-base": {"arc_challenge": {"0": 0.4667235494880546, "5": 0.5477815699658704, "1": 0.5332764505119454}, "hellaswag": {"0": 0.5878311093407688, "5": 0.5985859390559649, "1": 0.5891256721768572}, "truthfulqa_mc2": {"0": 0.44204448590375744, "5": 0.45470264980112296, "1": 0.4474308939931421}, "winogrande": {"0": 0.6842936069455406, "5": 0.7647987371744278, "1": 0.7253354380426204}, "commonsense_qa": {"0": 0.7395577395577395, "5": 0.8018018018018018, "1": 0.8050778050778051}, "mmlu": {"0": 0.5154536390827518, "5": 0.5372454066372312, "1": 0.5294117647058824}, "piqa": {"0": 0.7992383025027203, "5": 0.808487486398259, "1": 0.8073993471164309}, "openbookqa": {"0": 0.346, "5": 0.35, "1": 0.334}}, "bigscience/bloom-560m": {"arc_challenge": {"1": 0.2158703071672355, "0": 0.22184300341296928, "5": 0.2150170648464164}, "hellaswag": {"1": 0.3154750049790878, "0": 0.3149770961959769, "5": 0.3140808603863772}, "truthfulqa_mc2": {"1": 0.4290522470078506, "0": 0.42399945644587217, "5": 0.43170938429532574}, "winogrande": {"1": 0.5256511444356748, "0": 0.5177584846093133, "5": 0.5082872928176796}, "commonsense_qa": {"1": 0.20638820638820637, "0": 0.19492219492219492, "5": 0.2031122031122031}, "mmlu": {"1": 0.23928215353938184, "0": 0.2293832787352229, "5": 0.2422019655319755}, "piqa": {"1": 0.6409140369967355, "0": 0.6414581066376496, "5": 0.6387377584330794}, "openbookqa": {"1": 0.174, "0": 0.166, "5": 0.176}}, "bigscience/bloomz-560m": {"arc_challenge": {"0": 0.23293515358361774, "1": 0.2167235494880546, "5": 0.21160409556313994}, "hellaswag": {"0": 0.3188607847042422, "1": 0.3181637124078869, "5": 0.3181637124078869}, "truthfulqa_mc2": {"0": 0.45740649963568925, "1": 0.44218069279124633, "5": 0.44999408373157845}, "winogrande": {"0": 0.5193370165745856, "1": 0.5209155485398579, "5": 0.5303867403314917}, "commonsense_qa": {"0": 0.19983619983619982, "1": 0.18673218673218672, "5": 0.19246519246519248}, "mmlu": {"0": 0.2593647628542943, "1": 0.2608602763139154, "5": 0.25231448511608034}, "piqa": {"0": 0.6517954298150164, "1": 0.6430903155603918, "5": 0.6349292709466812}, "openbookqa": {"0": 0.184, "1": 0.182, "5": 0.174}}, "bigscience/bloom-1b1": {"arc_challenge": {"1": 0.25, "0": 0.23720136518771331, "5": 0.24914675767918087}, "hellaswag": {"1": 0.34495120493925513, "0": 0.3444532961561442, "5": 0.34843656642103166}, "truthfulqa_mc2": {"1": 0.42140587371294275, "0": 0.41802231429646247, "5": 0.44346869541991085}, "winogrande": {"1": 0.5445935280189423, "0": 0.5493291239147593, "5": 0.5335438042620363}, "commonsense_qa": {"1": 0.19901719901719903, "0": 0.18591318591318592, "5": 0.18345618345618345}, "mmlu": {"1": 0.2572283150548355, "0": 0.244195983478137, "5": 0.26798176897877796}, "piqa": {"1": 0.6773667029379761, "0": 0.6719260065288357, "5": 0.675734494015234}, "openbookqa": {"1": 0.2, "0": 0.196, "5": 0.204}}, "bigscience/bloomz-1b1": {"arc_challenge": {"0": 0.23378839590443687, "5": 0.21416382252559726, "1": 0.22696245733788395}, "hellaswag": {"0": 0.345947022505477, "5": 0.34405496912965544, "1": 0.3439553873730333}, "truthfulqa_mc2": {"0": 0.44431236234657967, "5": 0.44745090449284336, "1": 0.4433853050323093}, "winogrande": {"0": 0.5390686661404893, "5": 0.5516969218626677, "1": 0.5461720599842147}, "commonsense_qa": {"0": 0.20475020475020475, "5": 0.19656019656019655, "1": 0.21294021294021295}, "mmlu": {"0": 0.24797037459051416, "5": 0.26798176897877796, "1": 0.26093149124056403}, "piqa": {"0": 0.6675734494015234, "5": 0.6692056583242655, "1": 0.6724700761697497}, "openbookqa": {"0": 0.216, "5": 0.21, "1": 0.226}}, "EleutherAI/pythia-1.4b": {"arc_challenge": {"1": 0.27047781569965873, "5": 0.28924914675767915, "0": 0.2593856655290102}, "hellaswag": {"1": 0.4039036048595897, "5": 0.40529774945230035, "0": 0.40460067715594505}, "truthfulqa_mc2": {"1": 0.39689357542971127, "5": 0.40636598009933367, "0": 0.38860501257956365}, "winogrande": {"1": 0.574585635359116, "5": 0.574585635359116, "0": 0.5753749013417522}, "commonsense_qa": {"1": 0.19328419328419327, "5": 0.19082719082719082, "0": 0.19656019656019655}, "mmlu": {"1": 0.2545933627688364, "5": 0.2583677538812135, "0": 0.24255804016521862}, "piqa": {"1": 0.7121871599564744, "5": 0.7094668117519043, "0": 0.7089227421109902}, "openbookqa": {"1": 0.226, "5": 0.22, "0": 0.222}}, "EleutherAI/pythia-410m": {"arc_challenge": {"0": 0.21331058020477817, "1": 0.22440273037542663, "5": 0.2226962457337884}, "hellaswag": {"0": 0.3370842461661024, "1": 0.3370842461661024, "5": 0.33897629954192393}, "truthfulqa_mc2": {"0": 0.41212142903854293, "1": 0.4119181880157991, "5": 0.4247205917956486}, "winogrande": {"0": 0.5327545382794001, "1": 0.5248618784530387, "5": 0.5374901341752171}, "commonsense_qa": {"0": 0.19656019656019655, "1": 0.19901719901719903, "5": 0.19656019656019655}, "mmlu": {"0": 0.23237430565446518, "1": 0.26242700470018515, "5": 0.27075915111807436}, "piqa": {"0": 0.6681175190424374, "1": 0.6817192600652884, "5": 0.6795429815016322}, "openbookqa": {"0": 0.18, "1": 0.188, "5": 0.19}}, "EleutherAI/pythia-1b": {"arc_challenge": {"0": 0.2440273037542662, "5": 0.2568259385665529, "1": 0.24061433447098976}, "hellaswag": {"0": 0.3778131846245768, "5": 0.3770165305715993, "1": 0.37333200557657836}, "truthfulqa_mc2": {"0": 0.40473354317392446, "5": 0.4076391503158243, "1": 0.4052951544447832}, "winogrande": {"0": 0.5351223362273086, "5": 0.5280189423835833, "1": 0.5367008681925809}, "commonsense_qa": {"0": 0.18427518427518427, "5": 0.1981981981981982, "1": 0.19164619164619165}, "mmlu": {"0": 0.23095000712149266, "5": 0.2614299957271044, "1": 0.24910981341689217}, "piqa": {"0": 0.7072905331882481, "5": 0.7138193688792165, "1": 0.70620239390642}, "openbookqa": {"0": 0.186, "5": 0.192, "1": 0.206}}, "EleutherAI/pythia-160m": {"arc_challenge": {"0": 0.19027303754266212, "5": 0.18600682593856654, "1": 0.19027303754266212}, "hellaswag": {"0": 0.2837084246166102, "5": 0.2847042421828321, "1": 0.286795459071898}, "truthfulqa_mc2": {"0": 0.44455765440783307, "5": 0.4507089518786159, "1": 0.4417230846786046}, "winogrande": {"0": 0.5090765588003157, "5": 0.4964483030781373, "1": 0.49329123914759276}, "commonsense_qa": {"0": 0.1981981981981982, "5": 0.2022932022932023, "1": 0.21621621621621623}, "mmlu": {"0": 0.23016664292835778, "5": 0.2508901865831078, "1": 0.24932345819683804}, "piqa": {"0": 0.6137105549510338, "5": 0.6289445048966268, "1": 0.6186071817192601}, "openbookqa": {"0": 0.166, "5": 0.168, "1": 0.16}}, "EleutherAI/pythia-2.8b": {"arc_challenge": {"5": 0.30802047781569963, "0": 0.295221843003413, "1": 0.30631399317406144}, "hellaswag": {"5": 0.4523003385779725, "0": 0.4529974108743278, "1": 0.44911372236606256}, "truthfulqa_mc2": {"5": 0.3910788563079192, "0": 0.35894728110564106, "1": 0.3756600978810164}, "winogrande": {"5": 0.6108918705603789, "0": 0.5943172849250198, "1": 0.5935280189423836}, "commonsense_qa": {"5": 0.18427518427518427, "0": 0.21212121212121213, "1": 0.1941031941031941}, "mmlu": {"5": 0.2681241988320752, "0": 0.2525281298960262, "1": 0.2621421449935907}, "piqa": {"5": 0.7437431991294886, "0": 0.7404787812840044, "1": 0.7393906420021763}, "openbookqa": {"5": 0.256, "0": 0.24, "1": 0.258}}, "openbmb/MiniCPM-2B-128k": {"arc_challenge": {"0": 0.4112627986348123, "5": 0.41723549488054607, "1": 0.42150170648464164}, "hellaswag": {"0": 0.5046803425612428, "5": 0.5061740689105756, "1": 0.5034853614817766}, "truthfulqa_mc2": {"0": 0.4053058159749844, "5": 0.41597058562202716, "1": 0.41161421122703623}, "winogrande": {"0": 0.6416732438831886, "5": 0.648776637726914, "1": 0.6432517758484609}, "commonsense_qa": {"0": 0.6126126126126126, "5": 0.6396396396396397, "1": 0.6306306306306306}, "mmlu": {"0": 0.4590514171770403, "5": 0.4600484261501211, "1": 0.448084318473152}, "piqa": {"0": 0.749183895538629, "5": 0.7584330794341676, "1": 0.7611534276387377}, "openbookqa": {"0": 0.31, "5": 0.31, "1": 0.294}}, "openbmb/MiniCPM-1B-sft-bf16": {"arc_challenge": {"5": 0.3967576791808874, "0": 0.3626279863481229, "1": 0.3916382252559727}, "hellaswag": {"5": 0.5091615216092412, "0": 0.5057757418840868, "1": 0.5014937263493328}, "truthfulqa_mc2": {"5": 0.3911645930322592, "0": 0.3689192318686572, "1": 0.37915288270510733}, "winogrande": {"5": 0.6377269139700079, "0": 0.6416732438831886, "1": 0.6290449881610103}, "commonsense_qa": {"5": 0.7108927108927109, "0": 0.687960687960688, "1": 0.7059787059787059}, "mmlu": {"5": 0.48568579974362625, "0": 0.465959265061957, "1": 0.4712291696339553}, "piqa": {"5": 0.7535364526659413, "0": 0.7383025027203483, "1": 0.7486398258977149}, "openbookqa": {"5": 0.28, "0": 0.306, "1": 0.286}}, "HuggingFaceTB/SmolLM-135M": {"arc_challenge": {"1": 0.2841296928327645, "5": 0.28498293515358364, "0": 0.25853242320819114}, "hellaswag": {"1": 0.3497311292571201, "5": 0.34574785899223265, "0": 0.3516231826329416}, "truthfulqa_mc2": {"1": 0.40116698366237075, "5": 0.40568217355825403, "0": 0.3930775752325161}, "winogrande": {"1": 0.5138121546961326, "5": 0.5153906866614049, "0": 0.5327545382794001}, "commonsense_qa": {"1": 0.19574119574119575, "5": 0.19737919737919737, "0": 0.1941031941031941}, "mmlu": {"1": 0.25245691496937755, "5": 0.25744195983478135, "0": 0.25373878364905283}, "piqa": {"1": 0.6844396082698585, "5": 0.6887921653971708, "0": 0.6828073993471164}, "openbookqa": {"1": 0.218, "5": 0.23, "0": 0.228}}, "HuggingFaceTB/SmolLM-360M": {"arc_challenge": {"1": 0.3438566552901024, "5": 0.36177474402730375, "0": 0.33447098976109213}, "hellaswag": {"1": 0.41435968930491934, "5": 0.4148575980880303, "0": 0.41674965146385184}, "truthfulqa_mc2": {"1": 0.39190623691538923, "5": 0.3936884819435632, "0": 0.3793852780210328}, "winogrande": {"1": 0.5659037095501184, "5": 0.5777426992896606, "0": 0.5730071033938438}, "commonsense_qa": {"1": 0.19246519246519248, "5": 0.2022932022932023, "0": 0.19164619164619165}, "mmlu": {"1": 0.26335279874661727, "5": 0.2617860703603475, "0": 0.24868252385700043}, "piqa": {"1": 0.7219804134929271, "5": 0.7285092491838956, "0": 0.7110990206746464}, "openbookqa": {"1": 0.244, "5": 0.26, "0": 0.25}}, "HuggingFaceTB/SmolLM-1.7B": {"arc_challenge": {"5": 0.45051194539249145, "1": 0.4351535836177474, "0": 0.43430034129692835}, "hellaswag": {"5": 0.49970125473013344, "1": 0.49372634933280224, "0": 0.4958175662218682}, "truthfulqa_mc2": {"5": 0.39592634372438196, "1": 0.38229326475116276, "0": 0.3850747875862744}, "winogrande": {"5": 0.6187845303867403, "1": 0.6148382004735596, "0": 0.6093133385951065}, "commonsense_qa": {"5": 0.21048321048321048, "1": 0.23669123669123668, "0": 0.21212121212121213}, "mmlu": {"5": 0.29689502919811994, "1": 0.29554194559179603, "0": 0.277097279589802}, "piqa": {"5": 0.764961915125136, "1": 0.7627856365614799, "0": 0.7578890097932536}, "openbookqa": {"5": 0.332, "1": 0.302, "0": 0.3}}, "TinyLlama/TinyLlama-1.1B-intermediate-step-1431k-3T": {"arc_challenge": {"5": 0.30204778156996587, "0": 0.28071672354948807, "1": 0.30204778156996587}, "hellaswag": {"5": 0.4517028480382394, "0": 0.45120493925512845, "1": 0.4479187412865963}, "truthfulqa_mc2": {"5": 0.40404365889810884, "0": 0.3733286684394239, "1": 0.39312512957353335}, "winogrande": {"5": 0.5998421468034728, "0": 0.5887924230465666, "1": 0.5951065509076559}, "commonsense_qa": {"5": 0.20556920556920558, "0": 0.19492219492219492, "1": 0.17854217854217855}, "mmlu": {"5": 0.2547357926221336, "0": 0.25430850306224184, "1": 0.25302663438256656}, "piqa": {"5": 0.7317736670293797, "0": 0.7306855277475517, "1": 0.7317736670293797}, "openbookqa": {"5": 0.262, "0": 0.224, "1": 0.244}}, "TRI-ML/DCLM-1B": {"arc_challenge": {"5": 0.4377133105802048, "1": 0.4232081911262799, "0": 0.4121160409556314}, "hellaswag": {"5": 0.5411272654849631, "1": 0.5327623979286995, "0": 0.5359490141406095}, "truthfulqa_mc2": {"5": 0.3940415742809922, "1": 0.3815863042721962, "0": 0.3650939702666877}, "winogrande": {"5": 0.6906077348066298, "1": 0.6740331491712708, "0": 0.6629834254143646}, "commonsense_qa": {"5": 0.6191646191646192, "1": 0.6126126126126126, "0": 0.46601146601146604}, "mmlu": {"5": 0.47813701751887194, "1": 0.4755020652328728, "0": 0.4648910411622276}, "piqa": {"5": 0.7747551686615887, "1": 0.7769314472252449, "0": 0.7698585418933623}, "openbookqa": {"5": 0.33, "1": 0.324, "0": 0.324}}, "allenai/OLMo-1B-hf": {"arc_challenge": {"0": 0.28668941979522183, "1": 0.31313993174061433, "5": 0.32849829351535836}, "hellaswag": {"0": 0.469627564230233, "1": 0.4638518223461462, "5": 0.4726150169288986}, "truthfulqa_mc2": {"0": 0.3294024529244696, "1": 0.36470801943257597, "5": 0.39225954588147927}, "winogrande": {"0": 0.5998421468034728, "1": 0.6029992107340174, "5": 0.6037884767166535}, "commonsense_qa": {"0": 0.19901719901719903, "1": 0.2022932022932023, "5": 0.1981981981981982}, "mmlu": {"0": 0.24490813274462328, "1": 0.25907990314769974, "5": 0.2612163509471585}, "piqa": {"0": 0.750272034820457, "1": 0.7540805223068553, "5": 0.7611534276387377}, "openbookqa": {"0": 0.25, "1": 0.236, "5": 0.242}},"openbmb/MiniCPM3-4B": {"arc_challenge": {"0": 0.5213310580204779, "1": 0.552901023890785, "5": 0.5819112627986348}, "hellaswag": {"0": 0.5416251742680741, "1": 0.551682931686915, "5": 0.5562636924915355}, "truthfulqa_mc2": {"0": 0.4925593915146212, "1": 0.4800968486100758, "5": 0.4836586459615835}, "winogrande": {"0": 0.6582478295185478, "1": 0.6677190213101816, "5": 0.7063930544593529}, "commonsense_qa": {"0": 0.6781326781326781, "1": 0.7084357084357085, "5": 0.7362817362817363}, "mmlu": {"0": 0.6031904287138584, "1": 0.6085315482125053, "5": 0.6229881783221763}, "piqa": {"0": 0.750816104461371, "1": 0.7665941240478781, "5": 0.7725788900979326}, "openbookqa": {"0": 0.342, "1": 0.346, "5": 0.394}}, "microsoft/Phi-3.5-mini-instruct": {"arc_challenge": {"0": 0.591296928327645, "1": 0.5964163822525598, "5": 0.6075085324232082}, "hellaswag": {"0": 0.5892252539334794, "1": 0.5929097789285003, "5": 0.5983867755427206}, "truthfulqa_mc2": {"0": 0.5651075186436643, "1": 0.5504051393817321, "5": 0.5470742375756659}, "winogrande": {"0": 0.7490134175217048, "1": 0.7434885556432518, "5": 0.7426992896606156}, "commonsense_qa": {"0": 0.7485667485667485, "1": 0.7542997542997543, "5": 0.7657657657657657}, "mmlu": {"0": 0.6865831078193989, "1": 0.674405355362484, "5": 0.6865831078193989}, "piqa": {"0": 0.7997823721436343, "1": 0.7992383025027203, "5": 0.8063112078346029}, "openbookqa": {"0": 0.374, "1": 0.39, "5": 0.42}, "arc_easy": {"0": 0.8413299663299664}, "boolq": {"0": 0.8587155963302753}}, "Qwen/Qwen2.5-1.5B": {"arc_easy": {"0": 0.7550505050505051, "5": 0.8063973063973064, "1": 0.7878787878787878}, "arc_challenge": {"0": 0.4138225255972696, "5": 0.4872013651877133, "1": 0.454778156996587}, "hellaswag": {"0": 0.5027882891854212, "5": 0.5002987452698665, "1": 0.4982075283808006}, "truthfulqa_mc2": {"0": 0.46618289244754324, "5": 0.4654030862860374, "1": 0.4619554118331818}, "winogrande": {"0": 0.6298342541436464, "5": 0.648776637726914, "1": 0.654301499605367}, "commonsense_qa": {"0": 0.7461097461097461, "5": 0.7444717444717445, "1": 0.7518427518427518}, "mmlu": {"0": 0.59585529126905, "5": 0.6090300526990458, "1": 0.6016237003275887}, "piqa": {"0": 0.7551686615886833, "5": 0.7627856365614799, "1": 0.7633297062023939}, "openbookqa": {"0": 0.322, "5": 0.334, "1": 0.324}, "boolq": {"0": 0.728440366972477, "5": 0.7758409785932722, "1": 0.7443425076452599}}, "Qwen/Qwen2.5-0.5B": {"arc_easy": {"0": 0.6456228956228957, "1": 0.6662457912457912, "5": 0.6776094276094277}, "arc_challenge": {"0": 0.2909556313993174, "1": 0.3097269624573379, "5": 0.3378839590443686}, "hellaswag": {"0": 0.4069906393148775, "1": 0.3986257717586138, "5": 0.4008165704043019}, "truthfulqa_mc2": {"0": 0.3996341097021275, "1": 0.40211685441467765, "5": 0.4066492476451879}, "winogrande": {"0": 0.5611681136543015, "1": 0.5682715074980268, "5": 0.5666929755327546}, "commonsense_qa": {"0": 0.5511875511875511, "1": 0.5454545454545454, "5": 0.5495495495495496}, "mmlu": {"0": 0.47308075772681957, "1": 0.4764278592793049, "5": 0.4755020652328728}, "piqa": {"0": 0.6985854189336235, "1": 0.7002176278563657, "5": 0.7089227421109902}, "openbookqa": {"0": 0.246, "1": 0.24, "5": 0.274}, "boolq": {"0": 0.6180428134556575, "1": 0.6437308868501529, "5": 0.6599388379204894}}, "Qwen/Qwen2.5-3B": {"arc_easy": {"0": 0.7748316498316499, "1": 0.8118686868686869, "5": 0.8312289562289562}, "arc_challenge": {"0": 0.447098976109215, "1": 0.5, "5": 0.5307167235494881}, "hellaswag": {"0": 0.5495917147978491, "1": 0.5523800039832703, "5": 0.55327623979287}, "truthfulqa_mc2": {"0": 0.48922676902783885, "1": 0.4985127939322849, "5": 0.4783888146751681}, "winogrande": {"0": 0.6850828729281768, "1": 0.6850828729281768, "5": 0.7103393843725335}, "commonsense_qa": {"0": 0.7731367731367731, "1": 0.7624897624897625, "5": 0.769041769041769}, "mmlu": {"0": 0.6509756444950862, "1": 0.6557470445805441, "5": 0.6566016237003276}, "piqa": {"0": 0.7850924918389554, "1": 0.7856365614798694, "5": 0.7818280739934712}, "openbookqa": {"0": 0.298, "1": 0.338, "5": 0.346}, "boolq": {"0": 0.7712538226299694, "1": 0.8217125382262997, "5": 0.8425076452599388}}, "meta-llama/Llama-3.2-3B": {"arc_easy": {"0": 0.7453703703703703, "5": 0.7866161616161617, "1": 0.7853535353535354}, "arc_challenge": {"0": 0.42918088737201365, "5": 0.44880546075085326, "1": 0.43856655290102387}, "hellaswag": {"0": 0.5578570005974905, "5": 0.5635331607249552, "1": 0.5562636924915355}, "truthfulqa_mc2": {"0": 0.39202669935586054, "5": 0.4247907265043576, "1": 0.40379430033056785}, "winogrande": {"0": 0.7016574585635359, "5": 0.7158642462509865, "1": 0.6985003946329913}, "commonsense_qa": {"0": 0.6707616707616708, "5": 0.6699426699426699, "1": 0.6519246519246519}, "mmlu": {"0": 0.5477140008545791, "5": 0.5646631533969521, "1": 0.5463609172482552}, "piqa": {"0": 0.764417845484222, "5": 0.7883569096844396, "1": 0.779651795429815}, "openbookqa": {"0": 0.312, "5": 0.338, "1": 0.334}, "boolq": {"0": 0.7376146788990826, "5": 0.7293577981651376, "1": 0.7522935779816514}}, "meta-llama/Llama-3.2-1B": {"arc_easy": {"1": 0.6856060606060606, "0": 0.6628787878787878, "5": 0.7032828282828283}, "arc_challenge": {"1": 0.3447098976109215, "0": 0.31399317406143346, "5": 0.35238907849829354}, "hellaswag": {"1": 0.4812786297550289, "0": 0.4809798844851623, "5": 0.48376817367058356}, "truthfulqa_mc2": {"1": 0.3865285939471531, "0": 0.3848556874846424, "5": 0.3882277710889811}, "winogrande": {"1": 0.6250986582478295, "0": 0.6101026045777427, "5": 0.6258879242304657}, "commonsense_qa": {"1": 0.3464373464373464, "0": 0.5167895167895168, "5": 0.30384930384930386}, "mmlu": {"1": 0.3154109101267626, "0": 0.3773678963110668, "5": 0.3140578265204387}, "piqa": {"1": 0.7568008705114254, "0": 0.7551686615886833, "5": 0.7524483133841132}, "openbookqa": {"1": 0.268, "0": 0.278, "5": 0.294}, "boolq": {"1": 0.635474006116208, "0": 0.6363914373088685, "5": 0.6415902140672783}}, "princeton-nlp/Sheared-LLaMA-1.3B": {"arc_easy": {"0": 0.6094276094276094, "1": 0.6325757575757576, "5": 0.6422558922558923}, "arc_challenge": {"0": 0.27559726962457337, "1": 0.28754266211604096, "5": 0.2901023890784983}, "hellaswag": {"0": 0.45558653654650466, "1": 0.451503684524995, "5": 0.45518820952001593}, "truthfulqa_mc2": {"0": 0.37135079013804373, "1": 0.3877604644701356, "5": 0.39419406546443647}, "commonsense_qa": {"0": 0.18673218673218672, "1": 0.1760851760851761, "5": 0.2031122031122031}, "mmlu": {"0": 0.2488961686369463, "1": 0.25687224042159235, "5": 0.25672981056829514}, "piqa": {"0": 0.7388465723612623, "1": 0.7410228509249184, "5": 0.7442872687704026}, "openbookqa": {"0": 0.254, "1": 0.242, "5": 0.256}, "boolq": {"0": 0.6305810397553517, "1": 0.6452599388379205, "5": 0.6495412844036698}}, "princeton-nlp/Sheared-LLaMA-2.7B": {"arc_easy": {"0": 0.6826599326599326, "1": 0.7041245791245792, "5": 0.7264309764309764}, "arc_challenge": {"0": 0.32764505119453924, "1": 0.3651877133105802, "5": 0.3677474402730375}, "hellaswag": {"0": 0.5153355905198168, "1": 0.514937263493328, "5": 0.5217088229436367}, "truthfulqa_mc2": {"0": 0.3732532612094849, "1": 0.400787990223642, "5": 0.40358183903022127}, "commonsense_qa": {"0": 0.18755118755118755, "1": 0.19901719901719903, "5": 0.19901719901719903}, "mmlu": {"0": 0.270830366044723, "1": 0.2553055120353226, "5": 0.2700470018515881}, "piqa": {"0": 0.7627856365614799, "1": 0.7676822633297062, "5": 0.7736670293797606}, "openbookqa": {"0": 0.29, "1": 0.29, "5": 0.308}, "boolq": {"0": 0.6792048929663609, "1": 0.681651376146789, "5": 0.7229357798165138}}, "nvidia/Minitron-4B-Base": {"arc_easy": {"0": 0.7558922558922558, "1": 0.7760942760942761, "5": 0.7756734006734006}, "arc_challenge": {"0": 0.40102389078498296, "1": 0.4616040955631399, "5": 0.46245733788395904}, "hellaswag": {"0": 0.5386377215694085, "1": 0.5406293567018522, "5": 0.5483967337183828}, "truthfulqa_mc2": {"0": 0.42729203781686104, "1": 0.42694687315878815, "5": 0.4260141903582292}, "commonsense_qa": {"0": 0.7059787059787059, "1": 0.7747747747747747, "5": 0.7674037674037674}, "mmlu": {"0": 0.5628827802307363, "1": 0.5749893177610027, "5": 0.5856715567582965}, "piqa": {"0": 0.7758433079434167, "1": 0.7845484221980413, "5": 0.7856365614798694}, "openbookqa": {"0": 0.31, "1": 0.31, "5": 0.358}, "boolq": {"0": 0.7226299694189603, "1": 0.8782874617737003, "5": 0.881651376146789}}, "m-a-p/CT-LLM-Base": {"arc_easy": {"5": 0.6418350168350169, "1": 0.6388888888888888, "0": 0.6094276094276094}, "arc_challenge": {"5": 0.3174061433447099, "1": 0.31313993174061433, "0": 0.2764505119453925}, "hellaswag": {"5": 0.41794463254331804, "1": 0.4142601075482972, "0": 0.4160525791674965}, "truthfulqa_mc2": {"5": 0.4119660754029745, "1": 0.4125451219667525, "0": 0.3981683920074409}, "commonsense_qa": {"5": 0.34807534807534807, "1": 0.3415233415233415, "0": 0.34316134316134317}, "mmlu": {"5": 0.3612021079618288, "1": 0.3365617433414044, "0": 0.33819968665432276}, "piqa": {"5": 0.7094668117519043, "1": 0.7143634385201306, "0": 0.704570184983678}, "openbookqa": {"5": 0.262, "1": 0.25, "0": 0.21}, "boolq": {"5": 0.6519877675840978, "1": 0.6250764525993884, "0": 0.6244648318042814}}, "amd/AMD-Llama-135m": {"arc_easy": {"5": 0.4444444444444444, "1": 0.4351851851851852, "0": 0.33585858585858586}, "arc_challenge": {"5": 0.20136518771331058, "1": 0.20392491467576793, "0": 0.2030716723549488}, "hellaswag": {"5": 0.30481975702051384, "1": 0.30342561242780325, "0": 0.26488747261501694}, "truthfulqa_mc2": {"5": 0.4297856788820047, "1": 0.42316392360568755, "0": 0.4272287659666539}, "commonsense_qa": {"5": 0.1891891891891892, "1": 0.1981981981981982, "0": 0.19574119574119575}, "mmlu": {"5": 0.26021934197407776, "1": 0.2595784076342401, "0": 0.22945449366187154}, "piqa": {"5": 0.6349292709466812, "1": 0.6229597388465724, "0": 0.6158868335146899}, "openbookqa": {"5": 0.158, "1": 0.16, "0": 0.138}, "boolq": {"5": 0.5688073394495413, "1": 0.5944954128440367, "0": 0.618348623853211}}}

==> plot-scripts/final/SLM_Survey_Table_-_Sheet1-8.csv <==
Model,Parameters,Type,Release Date (Year.Month),affiliation,Link (paper or huggingface),Attention Type (MHA/MQA/GQA/etc),Layer Number,Hidden Size,Head Num,Activation,Vocabulary Size,FFN ratio,"Architecture Innovation (e.g., weights sharing, etc)",Training Tokens,Training Datasets (unk -> closed dataset),GPU-hours,Max Context Window,"Training Innovations (e.g., Distillation)",Commonsense reasoning/understanding,Problem solving,Math,...,In-context Learning
facebook/opt-125m,125M,,2022.05,Facebook     ,https://huggingface.co/facebook/opt-125m,MHA,12,768,12,relu,50272,4,,180B Token Dataset,"RoBERTa, The Pile, PushShift.io Reddit",,2048,,0.40330891430100174,0.2939773037630773,1.8999999999999997,,
facebook/opt-350m,350M,,2022.05,Facebook     ,https://huggingface.co/facebook/opt-350m,MHA,24,1024,16,relu,50272,4,,180B Token Dataset,"RoBERTa, The Pile, PushShift.io Reddit",,2048,,0.41397459998536906,0.30746496119248734,1.5333333333333332,,
facebook/opt-2.7b,2.7B,,2022.05,Facebook     ,https://huggingface.co/facebook/opt-2.7b,MHA,32,2560,32,relu,50272,4,,180B Token Dataset,"RoBERTa, The Pile, PushShift.io Reddit",,2048,,0.4718290255748334,0.4062225475593449,2.433333333333333,,
facebook/opt-1.3b,1.3B,,2022.05,Facebook     ,https://huggingface.co/facebook/opt-1.3b,MHA,24,2048,32,relu,50272,4,,180B Token Dataset,"RoBERTa, The Pile, PushShift.io Reddit",,2048,,0.4489786977209106,0.3765542415709661,2.2,,
facebook/galactica-125m,125M,,2022.11,Facebook     ,https://huggingface.co/facebook/galactica-125m,MHA,12,768,12,gelu,50000,4,,450B/106B Dataset,closed dataset,,2048,,0.3966410279781424,0.311034022,1.9333333333333336,,
facebook/galactica-1.3b,1.3B,,2022.11,Facebook     ,https://huggingface.co/facebook/galactica-1.3b,MHA,24,2048,32,gelu,50000,4,,450B/106B Dataset,closed dataset,,2048,,0.42972719135376486,0.4020213226480942,2.8666666666666667,,
bigscience/bloom-560m,560M,,2022.11,BigScience   ,https://huggingface.co/bigscience/bloom-560m,MHA,24,1024,16,gelu_new ,250880,4,,350B Dataset,WuDaoCorpora,,2048,,0.40277299396556165,0.32298484,1.6333333333333335,,
bigscience/bloom-1b1,1.1B,,2022.11,BigScience   ,https://huggingface.co/bigscience/bloom-1b1,MHA,24,1536,16,gelu_new ,250880,4,,350B Dataset,WuDaoCorpora,,2048,,0.42811859839462024,0.3593767378915064,2.4,,
bigscience/bloomz-1b1,1.1B,,2022.11,BigScience   ,https://huggingface.co/bigscience/bloomz-1b1,MHA,24,1536,16,gelu_new ,250880,4,,350B Dataset & 0.5B Finetune,WuDaoCorpora,,2048,,0.434554381,0.3344127132507441,2.033333333333333,,
bigscience/bloomz-560m,560M,,2022.11,BigScience   ,https://huggingface.co/bigscience/bloomz-560m,MHA,24,1024,16,gelu_new ,250880,4,,350B Dataset & 0.36B Finetune,WuDaoCorpora,,2048,,0.4241245157639775,0.3086482218874575,1.2333333333333334,,
EleutherAI/pythia-410m,410M,,2023.03,EleutherAI   ,https://huggingface.co/EleutherAI/pythia-410m,MHA,24,1024,16,gelu,50304,4,,300B/207B Dataset,The Pile,,2048,,0.42236839186775155,0.35428525247152415,1.8333333333333333,,
EleutherAI/pythia-160m,160M,,2023.03,EleutherAI   ,https://huggingface.co/EleutherAI/pythia-160m,MHA,12,768,12,gelu,50304,4,,300B/207B Dataset,The Pile,,2048,,0.3971187304404128,0.29676108803870566,2.3666666666666667,,
EleutherAI/pythia-1b,1B,,2023.03,EleutherAI   ,https://huggingface.co/EleutherAI/pythia-1b,MHA,16,2048,8,gelu,50304,4,,300B/207B Dataset,The Pile,,2048,,0.4391897616795198,0.3718107301998688,2.4666666666666663,,
EleutherAI/pythia-1.4b,1.4B,,2023.03,EleutherAI   ,https://huggingface.co/EleutherAI/pythia-1.4b,MHA,24,2048,16,gelu,50304,4,,300B/207B Dataset,The Pile,,2048,,0.4515981152524496,0.3950810544217184,2.4,,
EleutherAI/pythia-2.8b,2.8B,,2023.03,EleutherAI   ,https://huggingface.co/EleutherAI/pythia-2.8b,MHA,32,2560,32,gelu,50304,4,,300B/207B Dataset,The Pile,,2048,,0.4745200104093684,0.42091012861480187,2.4666666666666663,,
cerebras/Cerebras-GPT-111M,111M,,2023.03,Cerebras     ,https://huggingface.co/cerebras/Cerebras-GPT-111M,MHA,10,768,12,gelu,50257,4,,2.2B/371B Dataset,the Pile,,2048,Maximal Update Parameterization (µP),0.3985193686023088,0.26197499636213645,1.3666666666666665,,
cerebras/Cerebras-GPT-256M,256M,,2023.03,Cerebras     ,https://huggingface.co/cerebras/Cerebras-GPT-256M,MHA,14,1088,17,gelu,50257,4,,5.1B/371B Dataset,the Pile,,2048,Maximal Update Parameterization (µP),0.40752859976291816,0.2906337730091724,None,,
cerebras/Cerebras-GPT-590M,590M,,2023.03,Cerebras     ,https://huggingface.co/cerebras/Cerebras-GPT-590M,MHA,18,1536,12,gelu,50257,4,,11.8B/371B Dataset,the Pile,,2048,Maximal Update Parameterization (µP),0.40610391965762194,0.3091130972394746,1.8333333333333333,,
cerebras/Cerebras-GPT-1.3B,1.3B,,2023.03,Cerebras     ,https://huggingface.co/cerebras/Cerebras-GPT-1.3B,MHA,24,2048,16,gelu,50257,4,,26.3B/371B Dataset,the Pile,,2048,Maximal Update Parameterization (µP),0.4195949441210137,0.3460961752544626,1.8333333333333333,,
cerebras/Cerebras-GPT-2.7B,2.7B,,2023.03,Cerebras     ,https://huggingface.co/cerebras/Cerebras-GPT-2.7B,MHA,32,2560,32,gelu,50257,4,,53.0B/371B Dataset,the Pile,,2048,Maximal Update Parameterization (µP),0.43581390624597566,0.3751688275751184,2.566666666666667,,
MBZUAI/LaMini-GPT-774M,774M,,2023.04,MBZUAI       ,https://huggingface.co/MBZUAI/LaMini-GPT-774M,MHA,36,1280,20,gelu_new ,50258,4,,"
",closed dataset,,1024,Distillation,0.4613248111509908,0.3776879817137882,1.8,,
MBZUAI/LaMini-GPT-1.5B,1.5B,,2023.04,MBZUAI       ,https://huggingface.co/MBZUAI/LaMini-GPT-1.5B,MHA,48,1600,25,gelu_new ,50258,4,,"
",closed dataset,,1024,Distillation,0.4889008138689614,0.417691761,1.7666666666666666,,
microsoft/phi-1_5,1.3B,,2023.09,Microsoft  ,https://huggingface.co/microsoft/phi-1_5,MHA,24,2048,32,gelu_new,51200,4,,150B/26B Dataset,closed dataset,32xA100-40G*8days,2048,,0.5826252800231556,0.5720886943097728,None,,
microsoft/phi-1,1.3B,,2023.09,Microsoft  ,https://huggingface.co/microsoft/phi-1,MHA,24,2048,32,gelu_new,51200,4,,54B/7B Dataset,closed dataset,8 A100*6days,2048,,0.3681939631119856,0.27931778300580884,2.266666666666667,,
stabilityai/stablelm-zephyr-3b,3B,instruct,2023.11,StabilityAI,https://huggingface.co/stabilityai/stablelm-zephyr-3b,MHA,32,2560,32,silu,50304,2.7,,400B/100B Dataset,"Falcon RefinedWeb extract, RedPajama-Data, The Pile, StarCoder",64 A100-80G,1024,,0.6292983635093926,0.5338538262737792,29.63333333333333,,
Qwen/Qwen-1_8B,1.8B,,2023.11,Alibaba,https://huggingface.co/Qwen/Qwen-1_8B,MHA,24,2048,16,silu,151936,5,dynamic NTK-aware interpolation; LogN-Scaling; window attention,2200B/2200B Dataset,closed dataset,,8192,,0.5413025360048237,0.4910581139459918,18.45,,
microsoft/phi-2,2.7B,,2023.12,Microsoft  ,https://huggingface.co/microsoft/phi-2,MHA,32,2560,32,gelu_new ,51200,4,,1400B/250B Dataset,closed dataset,96xA100-80G*14Days,2048,,0.6396376339295174,0.6658064580833533,26.833333333333332,,
TinyLlama/TinyLlama-1.1B-intermediate-step-1431k-3T,1.1B,,2023.12,TinyLlama    ,https://huggingface.co/TinyLlama/TinyLlama-1.1B-intermediate-step-1431k-3T,GQA,22,2048,32,silu,32000,2.75,,3000B,"SlimPajama, StarCoder Training Dataset",16*A100-40G*90d,2048,,0.46278690564437774,0.40886390798301825,2.6,,
mtgv/MobileLLaMA-1.4B-Base,1.4B,,2023.12,Meituan,https://huggingface.co/mtgv/MobileLLaMA-1.4B-Base,GQA,24,2048,16,silu,32000,2.75,,1300B,RedPajama v1,,2048,,0.4519731920859205,0.4047563334022784,2.1333333333333333,,
stabilityai/stablelm-2-zephyr-1_6b,1.6B,instruct,2024.01,StabilityAI  ,https://huggingface.co/stabilityai/stablelm-2-zephyr-1_6b,MHA,24,2048,32,silu,100352,2.75,,2000B,"Falcon RefinedWeb extract, RedPajama-Data, The Pile, StarCoder, CulturaX",92k,4096,,0.5970204844773325,0.5151239490774924,23.100000000000005,,
Qwen/Qwen1.5-0.5B,0.5B,,2024.02,Alibaba,https://huggingface.co/Qwen/Qwen1.5-0.5B,MHA,24,1024,16,silu,151936,3,mixture of sliding window attention and full attention,2400B,closed dataset,,32000,,0.46914097356943324,0.42949667281308307,7.333333333333333,,
Qwen/Qwen1.5-1.8B,1.8B,,2024.02,Alibaba,https://huggingface.co/Qwen/Qwen1.5-1.8B,MHA,24,2048,16,silu,151936,3,mixture of sliding window attention and full attention,2400B,closed dataset,,32000,,0.5565065178944251,0.4981422786718504,18.633333333333333,,
Qwen/Qwen1.5-4B,4B,,2024.02,Alibaba,https://huggingface.co/Qwen/Qwen1.5-4B,MHA,40,2560,20,silu,151936,3,mixture of sliding window attention and full attention,4000B,closed dataset,,32000,,0.6217040770819489,0.5904057492043817,21.766666666666666,,
MBZUAI/MobiLlama-1B,1B,,2024.02,MBZUAI       ,https://huggingface.co/MBZUAI/MobiLlama-1B,GQA,22,2048,32,silu,32000,2.75,shared FFN,1259B,"RedPajama-v1, Amber dataset uses RefinedWeb to replace common_crawl subset of RedPajama-v1",,2048,,0.4676336545025897,0.40131655250916354,None,,
MBZUAI/MobiLlama-05B,0.5B,,2024.02,MBZUAI       ,https://huggingface.co/MBZUAI/MobiLlama-05B,GQA,22,2048,32,silu,32000,2.75,shared FFN,1259B,"RedPajama-v1, Amber dataset uses RefinedWeb to replace common_crawl subset of RedPajama-v2",26..6k(7d),2048,,0.44128476773462205,0.3679364962584417,None,,
google/gemma-2b,2B,,2024.02,Google ,https://huggingface.co/google/gemma-2b,MQA,18,2048,8,gelu,256000,8,,3000B,closed dataset,512 TPU-V5e,8192,,0.5453290860104331,0.5498431176054166,13.299999999999999,,
h2oai/h2o-danube2-1.8b-base,1.8B,,2024.03,H2O,https://huggingface.co/h2oai/h2o-danube2-1.8b-base,GQA,24,2560,32,silu,32000,2.7,,1T,closed dataset,,8192,,0.5686333882295481,0.4048900956807783,21.45,,
openbmb/MiniCPM-1B-sft-bf16,1B,Instruct,2024.04,OpenBMB      ,https://huggingface.co/openbmb/MiniCPM-1B-sft-bf16,GQA,52,1536,24,silu,73440,2.5,,"
",closed dataset,,128k,,0.5786006652448227,0.5434731807245381,None,,
apple/OpenELM-270M,270M,,2024.04,Apple        ,https://huggingface.co/apple/OpenELM-270M,GQA,16,1280,12-20,silu,32000,0,Layer-wise scaling,1500B,"RefinedWeb, deduplicated PILE, a subset of RedPajama, and a subset of Dolma v1.6",128*A100*3d,2048,,0.4330385542360417,0.3527958832951137,None,,
apple/OpenELM-450M,450M,,2024.04,Apple        ,https://huggingface.co/apple/OpenELM-450M,GQA,20,1536,12-24,silu,32000,0,Layer-wise scaling,1500B,"RefinedWeb, deduplicated PILE, a subset of RedPajama, and a subset of Dolma v1.7",128*H100*3,2048,,0.4577673492456106,0.3762858648915779,None,,
apple/OpenELM-1_1B,1.1B,,2024.04,Apple        ,https://huggingface.co/apple/OpenELM-1_1B,GQA,28,2048,16-32,silu,32000,0,Layer-wise scaling,1500B,"RefinedWeb, deduplicated PILE, a subset of RedPajama, and a subset of Dolma v1.8",128*A100*11,2048,,0.49943928024068784,0.42567132396350654,None,,
apple/OpenELM-3B,3B,,2024.04,Apple        ,https://huggingface.co/apple/OpenELM-3B,MHA,36,3072,12-24,silu,32000,0,Layer-wise scaling,1500B,"RefinedWeb, deduplicated PILE, a subset of RedPajama, and a subset of Dolma v1.9",,2048,,None,None,None,,
openbmb/MiniCPM-2B-128k,2B,,2024.04,OpenBMB  ,https://huggingface.co/openbmb/MiniCPM-2B-128k,GQA,40,2304,36,silu,122760,2.5,,"
",cloed dataset,,131072,learning rate scheduler、Two Stage Pre-training Strategy,0.5742625254831465,0.5369604236985314,None,,
microsoft/Phi-3-mini-4k-instruct,3.8B,instruct,2024.04,Microsoft  ,https://huggingface.co/microsoft/Phi-3-mini-4k-instruct,GQA,32,3072,32,silu,32064,2.6666666666666665,blocksparse attention,3300B,closed dataset,512 H100-80G*10Days,4096/128000（128k版本）,,0.6755007915031034,0.7242779089373833,55.23333333333333,,
google/recurrentgemma-2b,2B,,2024.04,Google,https://huggingface.co/google/recurrentgemma-2b,MQA,26,2560,10,gelu_pytorch_tanh,256000,6,Griffin architecture,2000B,closed dataset,tpu-v5e,8192,,0.5353327118359907,0.5057644433307263,None,,
Qwen/Qwen2-0.5B,0.5B,,2024.06,Alibaba,https://huggingface.co/Qwen/Qwen2-0.5B,GQA,24,896,14,silu,151936,5.428571428571429,Dual Chunk Attention with YARN,12000B,closed dataset,,32000,,0.49266143830498926,0.44246590020885446,11.5,,
Qwen/Qwen2-1.5B,1.5B,,2024.06,Alibaba,https://huggingface.co/Qwen/Qwen2-1.5B,GQA,28,1536,12,silu,151936,5.833333333333333,Dual Chunk Attention with YARN,7000B,closed dataset,,32000,,0.5862346076029146,0.5678012985816538,34.96666666666667,,
HuggingFaceTB/SmolLM-360M,360M,,2024.07,HuggingFace,https://huggingface.co/HuggingFaceTB/SmolLM-360M,GQA,32,960,15,silu,49152,2.6666666666666665,,600B,"FineWeb-Edu,Python-Edu,Cosmopedia v2",,2048,,0.450186107,0.44623236777646696,2.6666666666666665,,
HuggingFaceTB/SmolLM-135M,135M,,2024.07,HuggingFace,https://huggingface.co/HuggingFaceTB/SmolLM-135M,GQA,30,576,9,silu,49152,2.6666666666666665,,600B,"FineWeb-Edu,Python-Edu,Cosmopedia v3",,2048,,0.4298944496121605,0.40125269297749017,2.266666666666667,,
HuggingFaceTB/SmolLM-1.7B,1.7B,,2024.07,HuggingFace,https://huggingface.co/HuggingFaceTB/SmolLM-1.7B,MHA,24,2048,32,silu,49152,4,,1000B,"FineWeb-Edu,Python-Edu,Cosmopedia v4",,2048,,0.5014415770944014,0.5041593497962163,5.466666666666666,,
google/gemma-2-2b,2B,"
",2024.07,Google ,https://huggingface.co/google/gemma-2-2b,GQA,26,2304,8,gelu_pytorch_tanh,256000,8,"
Local Sliding Window and Global Attention, logits softcap",2000B,closed dataset,"
",8192,Distillation,0.5995555709284136,0.6155073419975245,None,,
h2oai/h2o-danube3-4b-base,4B,,2024.07,H2O,https://huggingface.co/h2oai/h2o-danube3-4b-base,GQA,24,3840,32,silu,32000,2.6666666666666665,,6T,closed dataset,,8192,,0.632912919,0.5446465941035985,None,,
h2oai/h2o-danube3-500m-base,0.5B,,2024.07,H2O,https://huggingface.co/h2oai/h2o-danube3-4b-base,GQA,16,1536,16,silu,32000,2.6666666666666665,,4T,closed dataset,,8192,,0.45932054811796474,0.3050223415565104,11.95,,
tensoropera/Fox-1-1.6B,1.6B,,2024.07,TensorOpera AI,https://huggingface.co/tensoropera/Fox-1-1.6B,GQA,32,2048,16,silu,32000,2,,3T,closed dataset,,8192,,0.5646421735096055,0.5014686489970536,3.3000000000000003,,
TRI-ML/DCLM-1B,1.4B,,2024.08,Toyota,https://huggingface.co/TRI-ML/DCLM-1B,MHA,24,2048,16,silu,50432,-,,4300B,DCLM,,2048,,0.5874787522273434,0.5659609420006273,None,,
databricks/dolly-v2-3b,3B,Instruct,2023.04,DataBricks,https://huggingface.co/databricks/dolly-v2-3b,MHA,32,2560,32,gelu,50280,4,,,closed dataset,,2048,,0.4509146197910751,0.29783698635930334,2.5,,
allenai/OLMo-1B-hf,1.18B,,2024.04,AllenAI,https://huggingface.co/allenai/OLMo-1B-hf,MHA,16,2048,16,silu,50304,4,,3T,Dolma ,,2048,,0.451094964,0.2910177317875724,2.5,,
openai-community/gpt2,137M,,2019.02,OpenAI,https://huggingface.co/openai-community/gpt2,MHA,12,768,12,gelu_new,50257,4,,,WebText,,1024,,0.38620685273839245,0.2990901618037843,1.8,,
openai-community/gpt2-large,812M,,2019.02,OpenAI,https://huggingface.co/openai-community/gpt2-large,MHA,36,1280,20,gelu_new,50257,4,,,WebText,,1024,,0.4358806599136828,0.3500853101425672,2.6,,
openai-community/gpt2-xl,1.61B,,2019.02,OpenAI,https://huggingface.co/openai-community/gpt2-xl,MHA,48,1600,25,gelu_new,50257,4,,,WebText,,1024,,0.44893756283325165,0.3785298684041023,2.8,,
openai-community/gpt2-medium,380M,,2019.02,OpenAI,https://huggingface.co/openai-community/gpt2-medium,MHA,24,1024,16,gelu_new,50257,4,,,WebText,,1024,,0.4205963548066571,0.33778448420670787,2,,
openbmb/MiniCPM3-4B,4B,,2024.09,OpenBMB,https://huggingface.co/openbmb/MiniCPM3-4B,MLA,62,2560,40,silu,73448,2.5,,,closed dataset,,32768,,0.6453785870346623,0.688412583,,,
microsoft/Phi-3.5-mini-instruct,3.8B,Instruct,2024.09,Microsoft,https://huggingface.co/microsoft/Phi-3.5-mini-instruct,MHA,32,3072,32,silu,32064,2.6666666666666665,,,closed dataset,,262144,,0.6770832948732616,0.7158442652977252,60.45,,
Qwen/Qwen2.5-1.5B,1.5B,,2024.09,Alibaba,https://huggingface.co/Qwen/Qwen2.5-1.5B,GQA,28,1536,12,silu,151936,5.833333333333333,,,closed dataset,,32768,,0.6008633588934338,0.6366175184377857,44.75,,
Qwen/Qwen2.5-0.5B,500M,,2024.09,Alibaba,https://huggingface.co/Qwen/Qwen2.5-0.5B,GQA,24,896,14,silu,151936,5.428571428571429,,,closed dataset,,32768,,0.5075411932713384,0.49727140659009444,12.25,,
Qwen/Qwen2.5-3B,3B,,2024.09,Alibaba,https://huggingface.co/Qwen/Qwen2.5-3B,GQA,36,2048,16,silu,151936,5.375,,,closed dataset,,32768,,0.6349671034914612,0.6736793605222733,58.55,,
meta-llama/Llama-3.2-3B,3B,,2024.09,Facebook     ,https://huggingface.co/meta-llama/Llama-3.2-3B,GQA,28,3072,24,silu,128256,2.6666666666666665,,"
",closed dataset,,131072,,0.6056116137617956,0.6010256232087894,19.45,,
meta-llama/Llama-3.2-1B,1B,,2024.09,Facebook     ,https://huggingface.co/meta-llama/Llama-3.2-1B,GQA,16,2048,32,silu,128256,4,,"
",closed dataset,,131072,,0.49796006634071077,0.4622533684269127,6.35,,
princeton-nlp/Sheared-LLaMA-1.3B,1.3B,,2023.10,Princeton,https://huggingface.co/princeton-nlp/Sheared-LLaMA-1.3B,MHA,24,2048,16,silu,32000,2.6875,,,RedPajama,,4096,,0.4701898628128019,0.4025815027233411,2.95,,
princeton-nlp/Sheared-LLaMA-2.7B,2.7B,,2023.10,Princeton,https://huggingface.co/princeton-nlp/Sheared-LLaMA-2.7B,MHA,32,2560,20,silu,32000,2.7,,,RedPajama,,4096,,0.512299388,0.45602358491294076,3.34,,
GeneZC/MiniMA-3B,3B,,2023.11,,https://huggingface.co/GeneZC/MiniMA-3B,,24,3072,24,silu,49216,2.6666666666666665,,,,,4096,,None,None,,,
GeneZC/MiniMA-2-1B,1B,,2024.07,,https://huggingface.co/GeneZC/MiniMA-2-1B,,18,2304,18,silu,49216,2.6666666666666665,,,,,4096,,None,None,,,
nvidia/Minitron-4B-Base,4B,,2024.07,Nvidia,https://huggingface.co/nvidia/Minitron-4B-Base,GQA,32,3072,24,relu2,256000,3,,8T,closed dataset,,4096,,0.6266707691544708,0.6106226257288996,,,
m-a-p/CT-LLM-Base,2B,,2024.04,M.A.P.,https://huggingface.co/m-a-p/CT-LLM-Base,MHA,32,2048,16,silu,125824,2.6875,,,MAP-CC,,4096,,0.481627802,0.4442545233792085,8.45,,
amd/AMD-Llama-135m,135M,,2024.08,AMD,https://huggingface.co/amd/AMD-Llama-135m,MHA,12,768,12,silu,32000,2.6666666666666665,,," SlimPajama ,project gutenberg ",,2048,,0.41383631243457863,0.30904340085698173,2.55,,
HuggingFaceTB/SmolLM2-1.7B,1.7B,,2024.11,HuggingFace,https://huggingface.co/HuggingFaceTB/SmolLM2-1.7B,,,,,,,,,,,,,,,,,,
HuggingFaceTB/SmolLM2-360M,360M,,2024.11,HuggingFace,https://huggingface.co/HuggingFaceTB/SmolLM2-360M,,,,,,,,,,,,,,,,,,
Llama-7B [For Baseline],7B,,2023.02,Facebook     ,https://huggingface.co/luodian/llama-7b-hf,,,,,,,,,"
",,,2048,,0.5731176151179714,0.5325788551139518,6.35,,
Llama-2-7B [For Baseline],7B,,2023.07,Facebook     ,https://huggingface.co/NousResearch/Llama-2-7b-hf,,,,,,,,,"
",,,,,0.6159583283691168,0.5865883450406616,9,,
Llama-3-7B [For Baseline],7B,,2024.04,Facebook     ,https://huggingface.co/meta-llama/Meta-Llama-3-8B,,,,,,,,,"
",,,,,0.6624167482775103,0.6835743047201107,34.65,,
Llama-3.1-7B [For Baseline],7B,,2024.07,Facebook     ,https://huggingface.co/meta-llama/Meta-Llama-3.1-8B,,,,,,,,,"
",,,,,0.668221052,0.6834280443737909,37.15,,
meta-llama/Llama-3.2-1B-Instruct,,,,,,,,,,,,,,"
",,,,,,,,,
meta-llama/Llama-3.2-3B,,,,,,,,,,,,,,"
",,,,,,,,,
meta-llama/Llama-3.2-3B-Instruct,,,,,,,,,,,,,,"
",,,,,,,,,
meta-llama/Llama-3.2-1B,,,,,,,,,,,,,,"
",,,,,,,,,
Qwen/Qwen-1_8B-Chat,,,,,,,,,,,,,,"
",,,,,None,None,,,
Qwen/Qwen1.5-1.8B-Chat,,,,,,,,,,,,,,"
",,,,,0.544114545,0.4867579272436373,,,
Qwen/Qwen1.5-0.5B-Chat,,,,,,,,,,,,,,"
",,,,,0.44995315180310247,0.3660941716463717,,,
Qwen/Qwen1.5-4B-Chat,,,,,,,,,,,,,,"
",,,,,0.6052681779221484,0.5590157205528667,,,
Qwen/Qwen2-0.5B-Instruct,,,,,,,,,,,,,,"
",,,,,0.48275769928627005,0.42407077092171414,,,
Qwen/Qwen2-1.5B-Instruct,,,,,,,,,,,,,,"
",,,,,0.5901557609105429,0.5503262247621038,,,
Qwen/Qwen2.5-0.5B-Instruct,,,,,,,,,,,,,,"
",,,,,0.46030482017016905,0.37386960662838375,,,
Qwen/Qwen2.5-1.5B-Instruct,,,,,,,,,,,,,,"
",,,,,0.6002410173839415,0.5920118577840804,,,
Qwen/Qwen2.5-3B-Instruct,,,,,,,,,,,,,,"
",,,,,0.6321577021593356,0.6048825426643338,,,
google/gemma-2b-it,,,,,,,,,,,,,,"
",,,,,None,None,,,
google/gemma-2-2b-it,,,,,,,,,,,,,,"
",,,,,None,None,,,
mtgv/MobileLLaMA-2.7B-Chat,,,,,,,,,,,,,,"
",,,,,None,None,,,
mtgv/MobileLLaMA-1.4B-Chat,,,,,,,,,,,,,,"
",,,,,None,None,,,
apple/OpenELM-270M-Instruct,,,,,,,,,,,,,,"
",,,,,0.43709381885855414,0.3311676940508875,,,
apple/OpenELM-450M-Instruct,,,,,,,,,,,,,,"
",,,,,0.4719033858057161,0.3641978723269266,,,
apple/OpenELM-1_1B-Instruct,,,,,,,,,,,,,,"
",,,,,0.505546334,0.41288549090059234,,,
apple/OpenELM-3B-Instruct,,,,,,,,,,,,,,"
",,,,,0.5204249363690563,0.45822764062782345,,,
HuggingFaceTB/SmolLM-360M-Instruct,,,,,,,,,,,,,,"
",,,,,0.4421484549006803,0.3387856389478656,,,
HuggingFaceTB/SmolLM-135M-Instruct,,,,,,,,,,,,,,"
",,,,,0.41906717216812034,0.29415317084434306,,,
HuggingFaceTB/SmolLM-1.7B-Instruct,,,,,,,,,,,,,,"
",,,,,0.4735724967967769,0.4017236842427369,,,


==> plot-scripts/final/big-table.csv <==
Model,Parameters,Type,Release Date (Year.Month),affiliation,Link (paper or huggingface),Attention Type (MHA/MQA/GQA/etc),Layer Number,Hidden Size,Head Num,Activation,Vocabulary Size,FFN ratio,"Architecture Innovation (e.g., weights sharing, etc)",Training Tokens,Training Datasets (unk -> closed dataset),GPU-hours,Max Context Window,"Training Innovations (e.g., Distillation)",Commonsense reasoning/understanding,Problem solving,Math,...,In-context Learning
facebook/opt-125m,125M,,2022.05,Facebook     ,https://huggingface.co/facebook/opt-125m,MHA,12,768,12,relu     ,50272,4,none,180B Token Dataset,"RoBERTa, The Pile, PushShift.io Reddit",,2048,,0.40330891430100174,0.2939773037630773,1.8999999999999997,,
facebook/opt-350m,350M,,2022.05,Facebook     ,https://huggingface.co/facebook/opt-350m,MHA,24,1024,16,relu     ,50272,4,none,180B Token Dataset,"RoBERTa, The Pile, PushShift.io Reddit",,2048,,0.41397459998536906,0.30746496119248734,1.5333333333333332,,
facebook/opt-2.7b,2.7B,,2022.05,Facebook     ,https://huggingface.co/facebook/opt-2.7b,MHA,32,2560,32,relu     ,50272,4,none,180B Token Dataset,"RoBERTa, The Pile, PushShift.io Reddit",,2048,,0.4718290255748334,0.4062225475593449,2.433333333333333,,
facebook/opt-1.3b,1.3B,,2022.05,Facebook     ,https://huggingface.co/facebook/opt-1.3b,MHA,24,2048,32,relu     ,50272,4,none,180B Token Dataset,"RoBERTa, The Pile, PushShift.io Reddit",,2048,,0.4489786977209106,0.3765542415709661,2.2,,
facebook/galactica-125m,125M,,2022.11,Facebook     ,https://huggingface.co/facebook/galactica-125m,MHA,12,768,12,gelu     ,50000,4,none,450B/106B Dataset,closed dataset,,2048,,0.3966410279781424,0.311034022,1.9333333333333336,,
facebook/galactica-1.3b,1.3B,,2022.11,Facebook     ,https://huggingface.co/facebook/galactica-1.3b,MHA,24,2048,32,gelu     ,50000,4,none,450B/106B Dataset,closed dataset,,2048,,0.42972719135376486,0.4020213226480942,2.8666666666666667,,
bigscience/bloom-560m,560M,,2022.11,BigScience   ,https://huggingface.co/bigscience/bloom-560m,MHA,24,1024,16,gelu_new ,250880,4,none,350B Dataset,WuDaoCorpora,,2048,,0.40277299396556165,0.32298484,1.6333333333333335,,
bigscience/bloom-1b1,1.1B,,2022.11,BigScience   ,https://huggingface.co/bigscience/bloom-1b1,MHA,24,1536,16,gelu_new ,250880,4,none,350B Dataset,WuDaoCorpora,,2048,,0.42811859839462024,0.3593767378915064,2.4,,
bigscience/bloomz-1b1,1.1B,,2022.11,BigScience   ,https://huggingface.co/bigscience/bloomz-1b1,MHA,24,1536,16,gelu_new ,250880,4,none,350B Dataset & 0.5B Finetune,WuDaoCorpora,,2048,,0.434554381,0.3344127132507441,2.033333333333333,,
bigscience/bloomz-560m,560M,,2022.11,BigScience   ,https://huggingface.co/bigscience/bloomz-560m,MHA,24,1024,16,gelu_new ,250880,4,none,350B Dataset & 0.36B Finetune,WuDaoCorpora,,2048,,0.4241245157639775,0.3086482218874575,1.2333333333333334,,
EleutherAI/pythia-410m,410M,,2023.03,EleutherAI   ,https://huggingface.co/EleutherAI/pythia-410m,MHA,24,1024,16,gelu     ,50304,4,none,300B/207B Dataset,The Pile,,2048,,0.42236839186775155,0.35428525247152415,1.8333333333333333,,
EleutherAI/pythia-160m,160M,,2023.03,EleutherAI   ,https://huggingface.co/EleutherAI/pythia-160m,MHA,12,768,12,gelu     ,50304,4,none,300B/207B Dataset,The Pile,,2048,,0.3971187304404128,0.29676108803870566,2.3666666666666667,,
EleutherAI/pythia-1b,1B,,2023.03,EleutherAI   ,https://huggingface.co/EleutherAI/pythia-1b,MHA,16,2048,8,gelu     ,50304,4,none,300B/207B Dataset,The Pile,,2048,,0.4391897616795198,0.3718107301998688,2.4666666666666663,,
EleutherAI/pythia-1.4b,1.4B,,2023.03,EleutherAI   ,https://huggingface.co/EleutherAI/pythia-1.4b,MHA,24,2048,16,gelu     ,50304,4,none,300B/207B Dataset,The Pile,,2048,,0.4515981152524496,0.3950810544217184,2.4,,
EleutherAI/pythia-2.8b,2.8B,,2023.03,EleutherAI   ,https://huggingface.co/EleutherAI/pythia-2.8b,MHA,32,2560,32,gelu     ,50304,4,none,300B/207B Dataset,The Pile,,2048,,0.4745200104093684,0.42091012861480187,2.4666666666666663,,
cerebras/Cerebras-GPT-111M,111M,,2023.03,Cerebras     ,https://huggingface.co/cerebras/Cerebras-GPT-111M,MHA,10,768,12,gelu     ,50257,4,none,2.2B/371B Dataset,the Pile,,2048,Maximal Update Parameterization (µP),0.3985193686023088,0.26197499636213645,1.3666666666666665,,
cerebras/Cerebras-GPT-256M,256M,,2023.03,Cerebras     ,https://huggingface.co/cerebras/Cerebras-GPT-256M,MHA,14,1088,17,gelu     ,50257,4,none,5.1B/371B Dataset,the Pile,,2048,Maximal Update Parameterization (µP),0.40752859976291816,0.2906337730091724,None,,
cerebras/Cerebras-GPT-590M,590M,,2023.03,Cerebras     ,https://huggingface.co/cerebras/Cerebras-GPT-590M,MHA,18,1536,12,gelu     ,50257,4,none,11.8B/371B Dataset,the Pile,,2048,Maximal Update Parameterization (µP),0.40610391965762194,0.3091130972394746,1.8333333333333333,,
cerebras/Cerebras-GPT-1.3B,1.3B,,2023.03,Cerebras     ,https://huggingface.co/cerebras/Cerebras-GPT-1.3B,MHA,24,2048,16,gelu     ,50257,4,none,26.3B/371B Dataset,the Pile,,2048,Maximal Update Parameterization (µP),0.4195949441210137,0.3460961752544626,1.8333333333333333,,
cerebras/Cerebras-GPT-2.7B,2.7B,,2023.03,Cerebras     ,https://huggingface.co/cerebras/Cerebras-GPT-2.7B,MHA,32,2560,32,gelu     ,50257,4,none,53.0B/371B Dataset,the Pile,,2048,Maximal Update Parameterization (µP),0.43581390624597566,0.3751688275751184,2.566666666666667,,
MBZUAI/LaMini-GPT-774M,774M,,2023.04,MBZUAI       ,https://huggingface.co/MBZUAI/LaMini-GPT-774M,MHA,36,1280,20,gelu_new ,50258,4,none,"
",closed dataset,,1024,Distillation,0.4613248111509908,0.3776879817137882,1.8,,
MBZUAI/LaMini-GPT-1.5B,1.5B,,2023.04,MBZUAI       ,https://huggingface.co/MBZUAI/LaMini-GPT-1.5B,MHA,48,1600,25,gelu_new ,50258,4,none,"
",closed dataset,,1024,Distillation,0.4889008138689614,0.417691761,1.7666666666666666,,
microsoft/phi-1_5,1.3B,,2023.09,Microsoft  ,https://huggingface.co/microsoft/phi-1_5, MHA,24,2048,32,gelu_new,51200,4,none,150B/26B Dataset,closed dataset,32xA100-40G*8days,2048,,0.5826252800231556,0.5720886943097728,None,,
microsoft/phi-1,1.3B,,2023.09,Microsoft  ,https://huggingface.co/microsoft/phi-1,MHA,24,2048,32,gelu_new,51200,4,none,54B/7B Dataset,closed dataset,8 A100*6days,2048,,0.3681939631119856,0.27931778300580884,2.266666666666667,,
stabilityai/stablelm-zephyr-3b,3B,instruct,2023.11,StabilityAI,https://huggingface.co/stabilityai/stablelm-zephyr-3b, MHA,32,2560,32,silu,50304,2.7,none,400B/100B Dataset,"Falcon RefinedWeb extract, RedPajama-Data, The Pile, StarCoder",64 A100-80G,1024,,0.6292983635093926,0.5338538262737792,29.63333333333333,,
Qwen/Qwen-1_8B,1.8B,,2023.11,Alibaba,https://huggingface.co/Qwen/Qwen-1_8B,MHA,24,2048,16,silu,151936,5,dynamic NTK-aware interpolation; LogN-Scaling; window attention,2200B/2200B Dataset,closed dataset,,8192,,0.5413025360048237,0.4910581139459918,18.45,,
microsoft/phi-2,2.7B,,2023.12,Microsoft  ,https://huggingface.co/microsoft/phi-2,"
MHA",32,2560,32,gelu_new ,51200,4,none,1400B/250B Dataset,closed dataset,96xA100-80G*14Days,2048,,0.6396376339295174,0.6658064580833533,26.833333333333332,,
MHA",32,2560,32,gelu_new ,51200,4,none,1400B/250B Dataset,closed dataset,96xA100-80G*14Days,2048,,0.6467,0.6470,26.833333333333332,,
TinyLlama/TinyLlama-1.1B-intermediate-step-1431k-3T,1.1B,,2023.12,TinyLlama    ,https://huggingface.co/TinyLlama/TinyLlama-1.1B-intermediate-step-1431k-3T,GQA,22,2048,32,silu     ,32000,2.75,none,3000B,"SlimPajama, StarCoder Training Dataset",16*A100-40G*90d,2048,,0.46278690564437774,0.40886390798301825,2.6,,
mtgv/MobileLLaMA-1.4B-Base,1.4B,,2023.12,Meituan,https://huggingface.co/mtgv/MobileLLaMA-1.4B-Base,GQA,24,2048,16,silu     ,32000,2.75,none,1300B,RedPajama v1,,2048,,0.4519731920859205,0.4047563334022784,2.1333333333333333,,
stabilityai/stablelm-2-zephyr-1_6b,1.6B,instruct,2024.01,StabilityAI  ,https://huggingface.co/stabilityai/stablelm-2-zephyr-1_6b,MHA,24,2048,32,silu     ,100352,2.75,none,2000B,"Falcon RefinedWeb extract, RedPajama-Data, The Pile, StarCoder, CulturaX",92k,4096,,0.5970204844773325,0.5151239490774924,23.100000000000005,,
Qwen/Qwen1.5-0.5B,0.5B,,2024.02,Alibaba,https://huggingface.co/Qwen/Qwen1.5-0.5B,MHA,24,1024,16,silu     ,151936,3,mixture of sliding window attention and full attention,2400B,closed dataset,,32000,,0.46914097356943324,0.42949667281308307,7.333333333333333,,
Qwen/Qwen1.5-1.8B,1.8B,,2024.02,Alibaba,https://huggingface.co/Qwen/Qwen1.5-1.8B,MHA,24,2048,16,silu     ,151936,3,mixture of sliding window attention and full attention,2400B,closed dataset,,32000,,0.5565065178944251,0.4981422786718504,18.633333333333333,,
Qwen/Qwen1.5-4B,4B,,2024.02,Alibaba,https://huggingface.co/Qwen/Qwen1.5-4B,MHA,40,2560,20,silu     ,151936,3,mixture of sliding window attention and full attention,4000B,closed dataset,,32000,,0.6217040770819489,0.5904057492043817,21.766666666666666,,
MBZUAI/MobiLlama-1B,1B,,2024.02,MBZUAI       ,https://huggingface.co/MBZUAI/MobiLlama-1B,GQA,22,2048,32,silu     ,32000,2.75,shared FFN,1259B,"RedPajama-v1, Amber dataset uses RefinedWeb to replace common_crawl subset of RedPajama-v1",,2048,,0.4676336545025897,0.40131655250916354,None,,
MBZUAI/MobiLlama-05B,0.5B,,2024.02,MBZUAI       ,https://huggingface.co/MBZUAI/MobiLlama-05B,GQA,22,2048,32,silu     ,32000,2.75,shared FFN,1259B,"RedPajama-v1, Amber dataset uses RefinedWeb to replace common_crawl subset of RedPajama-v2",26..6k(7d),2048,,0.44128476773462205,0.3679364962584417,None,,
google/gemma-2b,2B,,2024.02,Google ,https://huggingface.co/google/gemma-2b,MQA,18,2048,8,gelu ,256000,8,none,3000B,closed dataset,512 TPU-V5e,8192,,0.5453290860104331,0.5498431176054166,13.299999999999999,,
h2oai/h2o-danube2-1.8b-base,1.8B,,2024.03,H2O,https://huggingface.co/h2oai/h2o-danube2-1.8b-base,GQA,24,2560,32,silu,32000,,,1T,closed dataset,,,,0.5686333882295481,0.4048900956807783,21.45,,
openbmb/MiniCPM-1B-sft-bf16,1B,,2024.04,OpenBMB      ,https://huggingface.co/openbmb/MiniCPM-1B-sft-bf16,GQA,52,1536,24,silu     ,73440,2.5,none,"
",closed dataset,,128k,,0.5786006652448227,0.5434731807245381,None,,
apple/OpenELM-270M,270M,,2024.04,Apple        ,https://huggingface.co/apple/OpenELM-270M,GQA,16,1280,12-20,silu     ,32000,0,Layer-wise scaling,1500B,"RefinedWeb, deduplicated PILE, a subset of RedPajama, and a subset of Dolma v1.6",128*A100*3d,2048,,0.4330385542360417,0.3527958832951137,None,,
apple/OpenELM-450M,450M,,2024.04,Apple        ,https://huggingface.co/apple/OpenELM-450M,GQA,20,1536,12-24,silu     ,32000,0,Layer-wise scaling,1500B,"RefinedWeb, deduplicated PILE, a subset of RedPajama, and a subset of Dolma v1.7",128*H100*3,2048,,0.4577673492456106,0.3762858648915779,None,,
apple/OpenELM-1_1B,1.1B,,2024.04,Apple        ,https://huggingface.co/apple/OpenELM-1_1B,GQA,28,2048,16-32,silu     ,32000,0,Layer-wise scaling,1500B,"RefinedWeb, deduplicated PILE, a subset of RedPajama, and a subset of Dolma v1.8",128*A100*11,2048,,0.49943928024068784,0.42567132396350654,None,,
apple/OpenELM-3B,3B,,2024.04,Apple        ,https://huggingface.co/apple/OpenELM-3B,GQA,36,3072,12-24,silu     ,32000,0,Layer-wise scaling,1500B,"RefinedWeb, deduplicated PILE, a subset of RedPajama, and a subset of Dolma v1.9",,2048,,None,None,None,,
openbmb/MiniCPM-2B-128k,2B,,2024.04,OpenBMB  ,https://huggingface.co/openbmb/MiniCPM-2B-128k,GQA,40,2304,36,silu ,122760,2.5,none,"
",cloed dataset,,131072,learning rate scheduler、Two Stage Pre-training Strategy,0.5742625254831465,0.5369604236985314,None,,
microsoft/Phi-3-mini-4k-instruct,3.8B,instruct,2024.04,Microsoft  ,https://huggingface.co/microsoft/Phi-3-mini-4k-instruct,GQA,32,3072,32,silu,32064,2.6666666666666665,blocksparse attention,3300B,closed dataset,512 H100-80G*10Days,4096/128000（128k版本）,,0.6755007915031034,0.7242779089373833,55.23333333333333,,
google/recurrentgemma-2b,2B,,2024.04,Google,https://huggingface.co/google/recurrentgemma-2b,MQA,26,2560,10,gelu_pytorch_tanh,256000,6,Griffin architecture,2000B,closed dataset,tpu-v5e,8192,,0.5353327118359907,0.5057644433307263,None,,
Qwen/Qwen2-0.5B,0.5B,,2024.06,Alibaba,https://huggingface.co/Qwen/Qwen2-0.5B,GQA,24,896,14,silu     ,151936,5.428571428571429,Dual Chunk Attention with YARN,12000B,closed dataset,,32000,,0.49266143830498926,0.44246590020885446,11.5,,
Qwen/Qwen2-1.5B,1.5B,,2024.06,Alibaba,https://huggingface.co/Qwen/Qwen2-1.5B,GQA,28,1536,12,silu     ,151936,5.833333333333333,Dual Chunk Attention with YARN,7000B,closed dataset,,32000,,0.5862346076029146,0.5678012985816538,34.96666666666667,,
HuggingFaceTB/SmolLM-360M,360M,,2024.07,HuggingFace,https://huggingface.co/HuggingFaceTB/SmolLM-360M,GQA,32,960,15,silu     ,49152,2.6666666666666665,,600B,"FineWeb-Edu,Python-Edu,Cosmopedia v2",,2048,,0.450186107,0.44623236777646696,2.6666666666666665,,
HuggingFaceTB/SmolLM-135M,135M,,2024.07,HuggingFace,https://huggingface.co/HuggingFaceTB/SmolLM-135M,GQA,30,576,9,silu     ,49152,2.6666666666666665,,600B,"FineWeb-Edu,Python-Edu,Cosmopedia v3",,2048,,0.4298944496121605,0.40125269297749017,2.266666666666667,,
HuggingFaceTB/SmolLM-1.7B,1.7B,,2024.07,HuggingFace,https://huggingface.co/HuggingFaceTB/SmolLM-1.7B,MHA,24,2048,32,silu     ,49152,4,,1000B,"FineWeb-Edu,Python-Edu,Cosmopedia v4",,2048,,0.5014415770944014,0.5041593497962163,5.466666666666666,,
google/gemma-2-2b,2B,,2024.07,Google ,https://huggingface.co/google/gemma-2-2b,"GQA",26,2304,8,gelu_pytorch_tanh,256000,8,"Local Sliding Window and Global Attention, logits softcap",2000B,"","",8192,Distillation,0.5995555709284136,0.6155073419975245,None,,
h2oai/h2o-danube3-4b-base,4B,,2024.07,H2O,https://huggingface.co/h2oai/h2o-danube3-4b-base,GQA,24,3840,32,silu,32000,,,6T,closed dataset,,,,0.632912919,0.5446465941035985,None,,
h2oai/h2o-danube3-500m-base,0.5B,,2024.07,H2O,https://huggingface.co/h2oai/h2o-danube3-4b-base,GQA,16,1536,16,silu,32000,,,4T,closed dataset,,,,0.45932054811796474,0.3050223415565104,11.95,,
tensoropera/Fox-1-1.6B,1.6B,,2024.07,TensorOpera AI,https://huggingface.co/tensoropera/Fox-1-1.6B,GQA,32,2048,16,silu,32000,,,3T,closed dataset,,8192,,0.5646421735096055,0.5014686489970536,3.3000000000000003,,
TRI-ML/DCLM-1B,1.4B,,2024.08,DCLM Team,https://huggingface.co/TRI-ML/DCLM-1B,,,,,,,,,4300B,DCLM,,,,0.5874787522273434,0.5659609420006273,None,,
databricks/dolly-v2-3b,3B,Instruct,2023.04,DataBricks,https://huggingface.co/databricks/dolly-v2-3b,MHA,32,2560,32,gelu,50280,,,,closed dataset,,2048,,0.4509146197910751,0.29783698635930334,2.5,,
allenai/OLMo-1B-hf,1.18B,,2024.04,AllenAI,https://huggingface.co/allenai/OLMo-1B-hf,,16,2048,16,silu,50304,,,3T,Dolma ,,,,0.451094964,0.2910177317875724,2.5,,
Microsoft/Phi-3.5-mini-instruct,3.82B,Instruct,2024.09,Microsoft,,,,,,,,,,,,,,,0.6770832948732616,0.7158442652977252,60.45,,
openbmb/MiniCPM3-4B,4B,,2024.09,OpenBMB,https://huggingface.co/openbmb/MiniCPM3-4B,MLA,,,,,,,,,,,,,0.6453785870346623,0.688412583,,,
Qwen/Qwen2.5-1.5B,,,2024.09,Alibaba,,,28,1536,12,silu,151936,5.833333333333333,,,,,,,0.6008633588934338,0.6366175184377857,44.75,,
Qwen/Qwen2.5-0.5B,,,2024.09,Alibaba,,,24,896,14,silu,151936,5.428571428571429,,,,,,,0.5075411932713384,0.49727140659009444,12.25,,
Qwen/Qwen2.5-3B,,,2024.09,Alibaba,,,36,2048,16,silu,151936,5.375,,,,,,,0.6349671034914612,0.6736793605222733,58.55,,
meta-llama/Llama-3.2-3B,3B,,2024.09,Meta     ,https://huggingface.co/meta-llama/Llama-3.2-3B,GQA,28,3072,24,silu,128256,2.6666666666666665,,"",closed dataset,,131072,,0.6056116137617956,0.6010256232087894,19.45,,
meta-llama/Llama-3.2-1B,1B,,2024.09,Meta     ,https://huggingface.co/meta-llama/Llama-3.2-1B,GQA,16,2048,32,silu,128256,4,,"",closed dataset,,131072,,0.49796006634071077,0.4622533684269127,6.35,,
princeton-nlp/Sheared-LLaMA-1.3B,1.3B,,2023.11,Princeton,https://huggingface.co/princeton-nlp/Sheared-LLaMA-1.3B,MHA,24,2048,16,silu,32000,2.6875,,,RedPajama,,4096,,0.4701898628128019,0.4025815027233411,2.95,,
princeton-nlp/Sheared-LLaMA-2.7B,2.7B,,2023.11,Princeton,https://huggingface.co/princeton-nlp/Sheared-LLaMA-2.7B,MHA,32,2560,20,silu,32000,2.7,,,RedPajama,,4096,,0.512299388,0.45602358491294076,3.34,,
GeneZC/MiniMA-3B,3B,,2023.11,Xiaohongshu,https://huggingface.co/GeneZC/MiniMA-3B,,24,3072,24,silu,49216,2.6666666666666665,,,,,4096,,None,None,,,
GeneZC/MiniMA-2-1B,1B,,2024.07,Xiaohongshu,https://huggingface.co/GeneZC/MiniMA-2-1B,,18,2304,18,silu,49216,2.6666666666666665,,,,,4096,,None,None,,,
nvidia/Minitron-4B-Base,4B,,2024.07,Nvidia,https://huggingface.co/nvidia/Minitron-4B-Base,GQA,32,3072,24,relu2,256000,3,,8T,closed dataset,,4096,,0.6266707691544708,0.6106226257288996,,,
m-a-p/CT-LLM-Base,2B,,2024.04,M.A.P.,https://huggingface.co/m-a-p/CT-LLM-Base,MHA,32,2048,16,silu,125824,2.6875,,,MAP-CC,,4096,,0.481627802,0.4442545233792085,8.45,,
amd/AMD-Llama-135m,135M,,2024.08,AMD,https://huggingface.co/amd/AMD-Llama-135m,MHA,12,768,12,silu,32000,2.6666666666666665,,," SlimPajama ,project gutenberg ",,2048,,0.41383631243457863,0.30904340085698173,2.55,,
Llama-7B,,,,,luodian/llama-7b-hf,,,,,,,,,"
",,,2048,,0.5731176151179714,0.5325788551139518,6.35,,
Llama-2-7B,,,,,NousResearch/Llama-2-7b-hf,,,,,,,,,"
",,,,,0.6159583283691168,0.5865883450406616,9,,
Llama-3-7B,,,,,meta-llama/Meta-Llama-3-8B,,,,,,,,,"
",,,,,0.6624167482775103,0.6835743047201107,34.65,,
Llama-3.1-7B,,,,,meta-llama/Meta-Llama-3.1-8B,,,,,,,,,"
",,,,,0.668221052,0.6834280443737909,37.15,,

==> plot-scripts/models.txt <==
facebook/opt-350M
facebook/galactica-125M
facebook/galactica-1.3B
facebook/opt-125M
facebook/opt-1.3B
facebook/opt-2.7B
stabilityai/stablelm-zephyr-3B
stabilityai/stablelm-2-zephyr-1.6B
LiteAI/Hare-1.1B
databricks/dolly-v2-3B
microsoft/phi-1
microsoft/phi-2
microsoft/phi-3-mini-4K-instruct
microsoft/phi-1.5
cerebras/Cerebras-GPT-2.7B
cerebras/Cerebras-GPT-256M
cerebras/Cerebras-GPT-590M
cerebras/Cerebras-GPT-111M
cerebras/Cerebras-GPT-1.3B
Qwen/Qwen2-1.5B
Qwen/Qwen-1.8B
Qwen/Qwen1.5-4B
Qwen/Qwen2-0.5B
Qwen/Qwen1.5-0.5B
Qwen/Qwen1.5-1.8B
google/gemma-2B
google/recurrentgemma-2B
google/gemma-2-2B
mtgv/MobileLLaMA-1.4B
tensoropera/Fox-1-1.6B
openai-community/gpt2-large-774M
openai-community/gpt2-medium-345M
openai-community/gpt2-117M
openai-community/gpt2-xl-1.5B
MBZUAI/LaMini-GPT-774M
MBZUAI/LaMini-GPT-1.5B
MBZUAI/MobiLlama-0.5B
MBZUAI/MobiLlama-1B
apple/OpenELM-270M
apple/OpenELM-450M
apple/OpenELM-1.1B
apple/OpenELM-3B
h2oai/h2o-danube2-1.8B
h2oai/h2o-danube3-500M
h2oai/h2o-danube3-4B
bigscience/bloom-560M
bigscience/bloomz-560M
bigscience/bloom-1.1B
bigscience/bloomz-1.1B
EleutherAI/pythia-1.4B
EleutherAI/pythia-410M
EleutherAI/pythia-1B
EleutherAI/pythia-160M
EleutherAI/pythia-2.8B
openbmb/MiniCPM-2B-128K
openbmb/MiniCPM-1B-sft-bf16
HuggingFaceTB/SmolLM-135M
HuggingFaceTB/SmolLM-360M
HuggingFaceTB/SmolLM-1.7B
TinyLlama/TinyLlama-1.1B
TRI-ML/DCLM-1B
allenai/OLMo-1B-hf
openbmb/MiniCPM3-4B

==> plot-scripts/normalized_models.txt <==
facebook/OPT-350M
facebook/galactica-125M
facebook/galactica-1.3B
facebook/OPT-125M
facebook/OPT-1.3B
facebook/OPT-2.7B
stabilityai/stablelm-zephyr-3B
stabilityai/stablelm-2-zephyr-1.6B
LiteAI/Hare-1.1B
databricks/dolly-v2-3B
microsoft/phi-1-2B
microsoft/phi-2-2B
microsoft/phi-3-mini-4K-instruct
microsoft/phi-1.5-2B
cerebras/Cerebras-GPT-2.7B
cerebras/Cerebras-GPT-256M
cerebras/Cerebras-GPT-590M
cerebras/Cerebras-GPT-111M
cerebras/Cerebras-GPT-1.3B
Qwen/Qwen2-1.5B
Qwen/Qwen-1.8B
Qwen/Qwen1.5-4B
Qwen/Qwen2-0.5B
Qwen/Qwen1.5-0.5B
Qwen/Qwen1.5-1.8B
google/gemma-2B
google/recurrentgemma-2B
google/gemma-2-2B
mtgv/MobileLLaMA-1.4B
tensoropera/Fox-1-1.6B
openai-community/gpt2-large-774M
openai-community/gpt2-medium-345M
openai-community/gpt2-117M
openai-community/gpt2-xl-1.5B
MBZUAI/LaMini-GPT-774M
MBZUAI/LaMini-GPT-1.5B
MBZUAI/MobiLlama-0.5B
MBZUAI/MobiLlama-1B
apple/OpenELM-270M
apple/OpenELM-450M
apple/OpenELM-1.1B
apple/OpenELM-3B
h2oai/h2o-danube2-1.8B
h2oai/h2o-danube3-500M
h2oai/h2o-danube3-4B
bigscience/bloom-560M
bigscience/bloomz-560M
bigscience/bloom-1.1B
bigscience/bloomz-1.1B
EleutherAI/pythia-1.4B
EleutherAI/pythia-410M
EleutherAI/pythia-1B
EleutherAI/pythia-160M
EleutherAI/pythia-2.8B
openbmb/MiniCPM-2B-128K
openbmb/MiniCPM-1B-sft-bf16
HuggingFaceTB/SmolLM-135M
HuggingFaceTB/SmolLM-360M
HuggingFaceTB/SmolLM-1.7B
TinyLlama/TinyLlama-1.1B
TRI-ML/DCLM-1B
allenai/OLMo-1B-hf
openbmb/MiniCPM3-4B
